Embedded Trefftz discontinuous Galerkin methods

In Trefftz discontinuous Galerkin methods a partial differential equation is discretized using discontinuous shape functions that are chosen to be elementwise in the kernel of the corresponding differential operator. We propose a new variant, the embedded Trefftz discontinuous Galerkin method, which is the Galerkin projection of an underlying discontinuous Galerkin method onto a subspace of Trefftz-type. The subspace can be described in a very general way and to obtain it no Trefftz functions have to be calculated explicitly, instead the corresponding embedding operator is constructed. In the simplest cases the method recovers established Trefftz discontinuous Galerkin methods. But the approach allows to conveniently extend to general cases, including inhomogeneous sources and non-constant coefficient differential operators. We introduce the method, discuss implementational aspects and explore its potential on a set of standard PDE problems. Compared to standard discontinuous Galerkin methods we observe a severe reduction of the globally coupled unknowns in all considered cases, reducing the corresponding computing time significantly. Moreover, for the Helmholtz problem we even observe an improved accuracy similar to Trefftz discontinuous Galerkin methods based on plane waves.

==> results/adv3d12.csv <==
h,p,l2error,l2time,l2dofs,l2nze,l2timeinv,svdterror,svdttime,svdtdofs,svdtnze,svdttimeinv,svdt2error,svdt2time,svdt2dofs,svdt2nze,svdt2timeinv,hdgerror,hdgtime,hdgdofs,hdgcdofs,hdgnze,hdgtimeinv,cgerror,cgtime,cgdofs,cgcdofs,cgnze,cgtimeinv
1.0,2,0.0021287054442485445,0.22539114952087402,120,4800,0.0661172866821289,0.002213002445719609,0.044388532638549805,72,1728,0.031317710876464844,0.0022130024457196105,0.09414958953857422,72,1728,0.0097503662109375,0.002128705444248592,0.10397768020629883,300,108,6264,0.02597808837890625,0,0,0,0,0,0
0.5,2,0.00031663743232117385,0.05434417724609375,960,43200,0.04116415977478027,0.0003736603150879419,0.05129075050354004,576,15552,0.02417469024658203,0.0003736603150879407,0.02669382095336914,576,15552,0.011532783508300781,0.0003166374323212429,0.042584896087646484,2256,1008,49248,0.02266097068786621,0,0,0,0,0,0
0.25,2,4.148972985248965e-05,0.14541339874267578,7680,364800,0.11837148666381836,4.970203681062358e-05,0.09720325469970703,4608,131328,0.047385215759277344,4.970203681063228e-05,0.07234477996826172,4608,131328,0.03917241096496582,4.1489729852506585e-05,0.11792922019958496,17472,8640,390528,0.09485840797424316,0,0,0,0,0,0
0.125,2,5.4991375419871704e-06,3.3526904582977295,61440,2995200,3.1754977703094482,6.6074022473137705e-06,1.0920624732971191,36864,1078272,0.8008308410644531,6.607402247315063e-06,0.9849507808685303,36864,1078272,0.789348840713501,5.499137542002489e-06,1.798534631729126,137472,71424,3110400,1.5840051174163818,0,0,0,0,0,0
0.0625,2,7.40082097480164e-07,406.4921600818634,491520,24268800,404.0027174949646,8.877371845756275e-07,90.29958772659302,294912,8736768,87.95334768295288,8.877371845750998e-07,89.12083697319031,294912,8736768,87.20822143554688,7.400820974900951e-07,136.16064548492432,1090560,580608,24827904,134.6876540184021,0,0,0,0,0,0
1.0,3,0.0005422934911986892,0.08919835090637207,240,19200,0.031497955322265625,0.0005295101999811157,0.07469892501831055,120,4800,0.03523898124694824,0.0005295101999810953,0.03325796127319336,120,4800,0.009411334991455078,0.0005426587511017248,0.08095216751098633,540,180,17400,0.02295541763305664,0,0,0,0,0,0
0.5,3,5.8319545166908357e-05,0.0793604850769043,1920,172800,0.05924391746520996,5.323021622264513e-05,0.05915689468383789,960,43200,0.02783060073852539,5.323021622265747e-05,0.037795305252075195,960,43200,0.014702796936035156,5.834111542922586e-05,0.052829742431640625,4080,1680,136800,0.03859686851501465,0,0,0,0,0,0
0.25,3,4.50656440260928e-06,0.4246375560760498,15360,1459200,0.35557985305786133,4.033457774218589e-06,0.22085881233215332,7680,364800,0.09232902526855469,4.033457774224786e-06,0.15684771537780762,7680,364800,0.08250999450683594,4.50666116398646e-06,0.21507596969604492,31680,14400,1084800,0.18036174774169922,0,0,0,0,0,0
0.125,3,3.192413897441062e-07,20.85447382926941,122880,11980800,20.307246923446655,2.812663581767582e-07,3.8933751583099365,61440,2995200,3.059509515762329,2.81266358180108e-07,3.548309803009033,61440,2995200,3.0290045738220215,3.1924845820670327e-07,6.573110103607178,249600,119040,8640000,6.110146760940552,0,0,0,0,0,0
0.0625,3,2.315620996586201e-08,3095.509165287018,983040,97075200,3088.3927936553955,2.0338174642250072e-08,410.96328496932983,491520,24268800,403.4143280982971,2.0338174637668894e-08,409.21888995170593,491520,24268800,404.61534452438354,2.315675950330636e-08,627.2238848209381,1981440,967680,68966400,624.3185725212097,0,0,0,0,0,0
1.0,4,0.00010313057503031768,0.08521032333374023,420,58800,0.05125570297241211,9.113579294334445e-05,0.07294249534606934,180,10800,0.018041610717773438,9.113579294335361e-05,0.03489112854003906,180,10800,0.009892463684082031,0.00010334662555011263,0.06415319442749023,870,270,39150,0.03759050369262695,0,0,0,0,0,0
0.5,4,3.324360977307533e-06,0.11195731163024902,3360,529200,0.08772087097167969,3.224765708644377e-06,0.09476709365844727,1440,97200,0.029465436935424805,3.2247657086382543e-06,0.05771493911743164,1440,97200,0.02088165283203125,3.3245817107460444e-06,0.08042669296264648,6600,2520,307800,0.0637826919555664,0,0,0,0,0,0
0.25,4,1.3116088246433045e-07,1.532959222793579,26880,4468800,1.3078961372375488,1.2295642488446064e-07,0.5898444652557373,11520,820800,0.18778729438781738,1.2295642488444267e-07,0.3513002395629883,11520,820800,0.17807435989379883,1.3116264039876857e-07,0.5237562656402588,51360,21600,2440800,0.403775691986084,0,0,0,0,0,0
0.125,4,4.75657523193415e-09,108.12795686721802,215040,36691200,106.20253872871399,4.293209590684755e-09,12.189011335372925,92160,6739200,9.58903169631958,4.293209590455423e-09,11.359716892242432,92160,6739200,9.372551679611206,4.756782862437751e-09,19.502325534820557,405120,178560,19440000,18.78157687187195,0,0,0,0,0,0
0.0625,4,1.7251841916771153e-10,22675.47290110588,1720320,297292800,22638.20965385437,1.5280088958180133e-10,1447.9892003536224,737280,54604800,1424.1135110855103,1.52800885565275e-10,1426.1623499393463,737280,54604800,1412.8064501285553,1.725189780596241e-10,3084.772486448288,3217920,1451520,155174400,3066.50829744339,0,0,0,0,0,0
1.0,5,7.646313480630674e-06,0.11751365661621094,672,150528,0.09940958023071289,6.699568864343252e-06,0.16872024536132812,252,21168,0.033032894134521484,6.69956886437114e-06,0.060437917709350586,252,21168,0.011488199234008789,7.61565589848904e-06,0.11095905303955078,1302,378,76734,0.0397944450378418,0,0,0,0,0,0
0.5,5,1.79124520702585e-07,0.26987624168395996,5376,1354752,0.22329449653625488,1.6012556796778798e-07,0.1972789764404297,2016,190512,0.05872774124145508,1.6012556794389824e-07,0.11780023574829102,2016,190512,0.036087751388549805,1.7930814479775892e-07,0.18277788162231445,9912,3528,603288,0.08336806297302246,0,0,0,0,0,0
0.25,5,3.192741824938543e-09,4.346862554550171,43008,11440128,3.9682986736297607,2.8599915384328244e-09,1.571592092514038,16128,1608768,0.3892536163330078,2.859991529741568e-09,1.010633945465088,16128,1608768,0.3828005790710449,3.1936453351259805e-09,1.1090781688690186,77280,30240,4783968,0.8992753028869629,0,0,0,0,0,0


==> results/adv3d24.csv <==
error,h,p,svdterror,svdttime,time
0.03122175334527897,1.0,1,0.027631351007645754,0.018934011459350586,0.7332172393798828
0.010142137658266688,0.5,1,0.00949423592354361,0.04709267616271973,0.018532991409301758
0.002511838557513299,0.25,1,0.0024391957739108507,0.044258832931518555,0.05469632148742676
0.0006906363847275088,0.125,1,0.0006855526488115909,0.34824633598327637,0.5257108211517334
0.0021287054442485367,1.0,2,0.0022130024457195866,0.008333683013916016,0.01465916633605957
0.00031663743232117033,0.5,2,0.00037366031508794965,0.014365434646606445,0.01660919189453125
4.148972985248793e-05,0.25,2,4.970203681063177e-05,0.07013130187988281,0.128767728805542
5.499137541987915e-06,0.125,2,6.607402247318691e-06,1.3690059185028076,4.589719533920288
0.0005422934911986707,1.0,3,0.0005295101999810975,0.0170285701751709,0.009284019470214844
5.8319545166914896e-05,0.5,3,5.323021622263962e-05,0.05220484733581543,0.04318881034851074
4.506564402624127e-06,0.25,3,4.033457774222824e-06,0.18172526359558105,0.5570402145385742
3.192413897405906e-07,0.125,3,2.812663581867381e-07,4.889899730682373,28.805314302444458
0.00010313057503027567,1.0,4,9.113579294334189e-05,0.0376739501953125,0.026947736740112305
3.3243609773082087e-06,0.5,4,3.2247657086489167e-06,0.05385541915893555,0.10730576515197754
1.3116088245875023e-07,0.25,4,1.2295642488084556e-07,0.45305490493774414,2.2059385776519775
4.75657522466188e-09,0.125,4,4.293209584143908e-09,14.164975881576538,140.95718264579773
7.646313480633215e-06,1.0,5,6.699568864350176e-06,0.051050424575805664,0.04422116279602051
1.791245207412126e-07,0.5,5,1.6012556794694356e-07,0.14346098899841309,0.2989356517791748
3.192741832649601e-09,0.25,5,2.8599915282031347e-09,1.1407699584960938,6.777079343795776
5.779439033692267e-11,0.125,5,5.094834923835959e-11,37.49593377113342,559.3189957141876


==> results/adv3d8.csv <==
h,p,error,time,svdterror,svdttime
1.0,0,0.04685451734856051,0.040294647216796875,0.04685451734856051,0.012790679931640625
0.5,0,0.02694696590582894,0.02031564712524414,0.02694696590582894,0.013009071350097656
0.25,0,0.015062655780223491,0.03258085250854492,0.015062655780223491,0.03119063377380371
1.0,1,0.01294792271632235,0.028513431549072266,0.012589986966614147,0.02981877326965332
0.5,1,0.004362476353112806,0.02433919906616211,0.004320618081723199,0.02713155746459961
0.25,1,0.0013597458038565751,0.1168830394744873,0.0013257642944554913,0.0817267894744873
1.0,2,0.00052781475954931,0.011197805404663086,0.000594731159329686,0.026439666748046875
0.5,2,0.0001290083392921936,0.03741288185119629,0.00014354814520475885,0.023778438568115234
0.25,2,2.3242341562257e-05,0.833808183670044,2.449991355940683e-05,0.26021838188171387
1.0,3,6.867443761009306e-05,0.018354177474975586,7.604382413319919e-05,0.023968935012817383
0.5,3,1.999911317273242e-05,0.12105154991149902,1.8869348775638546e-05,0.062465667724609375
0.25,3,2.0316242124554474e-06,6.602613210678101,1.835821157696719e-06,1.1357460021972656
1.0,4,1.1112971855935439e-05,0.07927370071411133,1.2098878859350412e-05,0.054193973541259766
0.5,4,8.176198454167706e-07,0.5044453144073486,8.197823680765098e-07,0.22310972213745117
0.25,4,5.338546248494656e-08,36.8502995967865,4.9280437901888044e-08,3.712925672531128
1.0,5,7.092791652038111e-07,0.08677124977111816,8.272015652257856e-07,0.13202500343322754
0.5,5,4.3818804567686915e-08,1.6481528282165527,4.222791176579496e-08,0.6321361064910889
0.25,5,1.5971320449753616e-09,157.50484466552734,1.3255523411073129e-09,11.196923017501831


==> results/helmholtz2d1.csv <==
h,p,error,time,timescaled,svdterror,svdttime,svdttimescaled,terror,ttime,ttimescaled
1.0,1,0.16791614167710636,0.0026361942291259766,0.015706568145741673,0.16791614167710636,0.0029380321502685547,0.017502699831184017,0.11654618272245955,0.002843141555786133,0.02440111503519368
0.5,1,0.08136891199658555,0.002750396728515625,0.03381914754010362,0.08136891199658555,0.003680706024169922,0.04524944511019063,0.05210177258684893,0.003992319107055664,0.07664827896775203
0.25,1,0.034825179881399305,0.005723714828491211,0.1643967198292553,0.034825179881399305,0.007948160171508789,0.2282850382170707,0.015402987325554595,0.008840084075927734,0.5740439330162329
0.125,1,0.01607591312953487,0.018561363220214844,1.154770225181111,0.01607591312953487,0.021532297134399414,1.3395174439510158,0.004018468111328766,0.028271198272705078,7.035732627329459
0.0625,1,0.007819848190613897,0.0638885498046875,8.170232817671417,0.007819848190613897,0.07410097122192383,9.47625539067392,0.001020099002667211,0.10545778274536133,103.3813512032617
1.0,2,0.04734270084843132,0.002370595932006836,0.05009828299605623,0.045794472030134724,0.003180265426635742,0.06947252317785681,0.0475424278589517,0.0033652782440185547,0.07080479626160147
0.5,2,0.016119877877817976,0.0033402442932128906,0.20727191563448552,0.015902805055682454,0.005189418792724609,0.3263959325065981,0.01577612074497936,0.005692720413208008,0.36093479612183754
0.25,2,0.0027259812628787966,0.008841276168823242,3.2438618712145635,0.0027279603029035245,0.011762380599975586,4.312485022632841,0.002733643515552363,0.015870332717895508,5.806432628608221
0.125,2,0.0004820515134533295,0.03156876564025879,65.49281669359863,0.00048375676871482146,0.0366818904876709,75.83058634028099,0.0004863598883757685,0.05296468734741211,108.90362783483342
0.0625,2,7.567585368153584e-05,0.13320159912109375,1760.1819017688563,7.579809046060183e-05,0.1484522819519043,1958.5447335130573,7.598743733765032e-05,0.21081066131591797,2774.3050382029164
1.0,3,0.02528709666700991,0.0025985240936279297,0.102808013935229,0.02041473144350518,0.003823518753051758,0.18735053441832436,0.02059557934278092,0.0038459300994873047,0.18678201325529137
0.5,3,0.006304532738723238,0.004742145538330078,0.7524072356178029,0.004540054599703309,0.006602048873901367,1.4544933855657842,0.004541823447460225,0.00766754150390625,1.6886276935374487
0.25,3,0.0011128058000493466,0.01527547836303711,13.728493590178418,0.0006064111957868785,0.018241167068481445,30.08288386939242,0.0006079799549320158,0.02338409423828125,38.463910103404146
0.125,3,0.0001446816689291189,0.057910919189453125,400.272624106378,7.535572806404059e-05,0.06614303588867188,877.7661170297887,7.545271912069028e-05,0.08639264106750488,1145.0062259811905
0.0625,3,9.576877972576346e-06,0.3123016357421875,32610.186994518455,7.39971613588187e-06,0.29267358779907227,39552.227592882664,7.407658668858734e-06,0.4393336772918701,59308.25998622995
1.0,4,0.014006350475087952,0.003093719482421875,0.22094785949006093,0.01011732455497603,0.0072040557861328125,0.7122164241180255,0.01058787265109847,0.0048520565032958984,0.4584231028549484
0.5,4,0.0016954830330948001,0.007538795471191406,4.447665409330983,0.0008758314780926382,0.010838031768798828,12.376468498778946,0.0008911352550612623,0.011980772018432617,13.446800266947973
0.25,4,0.00020372883866383106,0.026957273483276367,132.3264009727901,0.00012297995724487755,0.033293724060058594,270.7364298821143,0.00012301027367260932,0.036144256591796875,293.84476956821203
0.125,4,3.1111373717437206e-05,0.12808561325073242,4117.064124609038,1.1081328733593923e-05,0.1274557113647461,11501.97281755791,1.1078964340926536e-05,0.16373872756958008,14779.43860979142
0.0625,4,1.2450104394264745e-06,0.7350027561187744,590360.241321345,3.8067635237171315e-07,0.5583639144897461,1466772.4431555476,3.7801273719863035e-07,1.4233431816101074,3765336.3204288804
1.0,5,0.004363936910466999,0.004017353057861328,0.9207985391676348,0.0019867369847469305,0.005716800689697266,2.8779624116888307,0.001997385415272767,0.006061553955078125,3.035579832900617
0.5,5,0.0006196850972116434,0.012718915939331055,20.528267927989717,0.00023950384453416665,0.0183255672454834,76.5226739043084,0.0002447740485392726,0.015890121459960938,64.92627515871246
0.25,5,5.086390068454368e-05,0.050316810607910156,989.2721643874095,3.199742289947459e-05,0.06162142753601074,1925.876863885695,3.2076725199281386e-05,0.056186676025390625,1751.6858284742584
0.125,5,1.7028076290638416e-06,0.24530720710754395,144061.5547341899,1.5266077473228445e-06,0.24657464027404785,161518.94369587328,3.1601123075579626e-05,0.2866213321685791,9070.025783992665
0.0625,5,5.152519657837556e-08,1.618556261062622,31412945.042320173,5.267355921794743e-08,1.0765154361724854,20437523.514373377,2.2925452649439174e-06,2.7909841537475586,1217418.0827633375


==> results/helmshapes.csv <==
px,p1_tgfu0,p1_tgfu1,p1_gfu0,p1_gfu1,p1_u0,p1_u1,p2_tgfu0,p2_tgfu1,p2_gfu0,p2_gfu1,p2_u0,p2_u1,p3_tgfu0,p3_tgfu1,p3_gfu0,p3_gfu1,p3_u0,p3_u1,p4_tgfu0,p4_tgfu1,p4_gfu0,p4_gfu1,p4_u0,p4_u1,p5_tgfu0,p5_tgfu1,p5_gfu0,p5_gfu1,p5_u0,p5_u1,p6_tgfu0,p6_tgfu1,p6_gfu0,p6_gfu1,p6_u0,p6_u1,p7_tgfu0,p7_tgfu1,p7_gfu0,p7_gfu1,p7_u0,p7_u1,p8_tgfu0,p8_tgfu1,p8_gfu0,p8_gfu1,p8_u0,p8_u1,p9_tgfu0,p9_tgfu1,p9_gfu0,p9_gfu1,p9_u0,p9_u1
0.0,1.6811627498286477,0.24061851451940885,1.6811627498286477,0.24061851451940885,0.0,1.0,0.8396770392392481,0.9470569943045177,0.8396770392392479,1.9326373985828753,0.0,1.0,0.3861828160931081,0.703085930554349,-0.3708724001209901,1.4794668269719864,0.0,1.0,0.3687106229337565,1.0850481684508122,-0.19216104494851594,0.8842548246229717,0.0,1.0,0.011145283897942476,1.0776328023953383,0.02982772734320749,0.9399415250395033,0.0,1.0,0.011138361388971597,1.0015717148968122,0.015466714654756835,1.0065590154478687,0.0,1.0,5.2507155443012754e-05,1.0015324000045,-0.0012593251299236256,1.0033962243812948,0.0,1.0,5.2507061349830195e-05,1.0000053242652003,-0.0006509900484577516,0.9997852639893793,0.0,1.0,7.255773654789878e-08,1.0000052618916644,3.294869034176086e-05,0.9998891818155392,0.0,1.0
0.01,1.6475394948320745,0.24061851451940885,1.6475394948320745,0.24061851451940885,0.06279051952931343,0.9980267284282716,0.8228834984544632,0.8662348110171173,0.822883498454463,1.816504957598993,0.06279051952931343,0.9980267284282716,0.45053722267553736,0.6430843252784322,-0.2340834846476055,1.3916499268666183,0.06279051952931343,0.9980267284282716,0.4301534224337196,1.0765185296930642,-0.07705444003014586,0.9157141522436683,0.06279051952931343,0.9980267284282716,0.07494213713880446,1.0691614563434342,0.08102524363421407,0.9604940376514862,0.06279051952931343,0.9980267284282716,0.07489558941320523,0.9996360125665865,0.07074667839929334,1.0013292245635794,0.06279051952931343,0.9980267284282716,0.0628241259090847,0.9995967736567805,0.062298675311860154,0.9993814011185835,0.06279051952931343,0.9980267284282716,0.06282401333245739,0.9980267643437223,0.06260732099804317,0.9979675446464101,0.06279051952931343,0.9980267284282716,0.06279153101053965,0.9980267020935957,0.06279585136310384,0.9980084207654998,0.06279051952931343,0.9980267284282716
0.02,1.6139162398355016,0.24061851451940883,1.6139162398355016,0.24061851451940883,0.12533323356430437,0.9921147013144778,0.8060899576696783,0.7870453991092603,0.806089957669678,1.7027186265339775,0.12533323356430437,0.9921147013144778,0.5105232618092215,0.5842948736444531,-0.10513526417246145,1.3056071055512577,0.12533323356430437,0.9921147013144778,0.4874254939361894,1.0623421019625379,0.031308929493108865,0.9380536217417044,0.12533323356430437,0.9921147013144778,0.13895147589938078,1.0550819122389417,0.13445468475228417,0.9729148792983714,0.12533323356430437,0.9921147013144778,0.13886517097909604,0.9938973978821648,0.127688612385749,0.9930712930468171,0.12533323356430437,0.9921147013144778,0.1253167646767973,0.993858384231334,0.12533883617606642,0.992098935378254,0.12533323356430437,0.9921147013144778,0.1253165401175489,0.9921039966944498,0.125426476377052,0.9921441910162632,0.12533323356430437,0.9921147013144778,0.12533595442479656,0.9921039348137455,0.125325119511096,0.9921431560577999,0.12533323356430437,0.9921147013144778
0.03,1.5802929848389287,0.24061851451940883,1.5802929848389287,0.24061851451940883,0.18738131458572477,0.9822872507286886,0.7892964168848933,0.7094887585809468,0.7892964168848929,1.5912784053878284,0.18738131458572477,0.9822872507286886,0.5662300838502573,0.5267175756524118,0.01613227548807973,1.2213383630259051,0.18738131458572477,0.9822872507286886,0.5406119543390739,1.0428751569882502,0.13306668067012814,0.9517926810446631,0.18738131458572477,0.9822872507286886,0.20275136466817417,1.035748007001657,0.1895224441271416,0.9776764868387373,0.18738131458572477,0.9822872507286886,0.20262543264584737,0.9843090617268018,0.18574522960838696,0.9816373906676886,0.18738131458572477,0.9822872507286886,0.18730535619628721,0.9842704244488234,0.18767933958323324,0.9814300430360183,0.18738131458572477,0.9822872507286886,0.18730502055763693,0.9822657361919123,0.1876114885695492,0.9823584871427335,0.18738131458572477,0.9822872507286886,0.1873854184056851,0.9822656749248524,0.18736881521531956,0.9823320375422028,0.18738131458572477,0.9822872507286886
0.04,1.5466697298423557,0.24061851451940883,1.5466697298423557,0.24061851451940883,0.24868988716485502,0.9685831611286311,0.7725028761001084,0.6335648894321767,0.7725028761001081,1.4821842941605452,0.24868988716485502,0.9685831611286311,0.6177468391547424,0.4703524313023081,0.12987914851765636,1.1388436992905595,0.24868988716485502,0.9685831611286311,0.5897979205402816,1.0184666206903723,0.2283564305497926,0.9574400678135799,0.24868988716485502,0.9685831611286311,0.2659456988041398,1.0115062819447822,0.24566881562669587,0.9752415561650055,0.24868988716485502,0.9685831611286311,0.26578051579916095,0.970854235859872,0.24440099786017383,0.9669177553562821,0.24868988716485502,0.9685831611286311,0.24856049190997237,0.9708161267268307,0.24912895337529753,0.9672917715614522,0.24868988716485502,0.9685831611286311,0.24856004650622385,0.9685540720326703,0.24895943789196975,0.9686647602642121,0.24868988716485502,0.9685831611286311,0.24869450112543365,0.9685540116208521,0.24867833681051932,0.9686254664803564,0.24868988716485502,0.9685831611286311
0.05,1.5130464748457826,0.2406185145194088,1.5130464748457826,0.2406185145194088,0.3090169943749477,0.9510565162951535,0.7557093353153234,0.5592737916629501,0.7557093353153231,1.3754362928521287,0.3090169943749477,0.9510565162951535,0.6651626780787726,0.41519944059414227,0.23626536909990462,1.0581231143452214,0.3090169943749477,0.9510565162951535,0.6350685094377198,0.9894580731802302,0.3173157961809811,0.9554938094429417,0.3090169943749477,0.9510565162951535,0.32816366639355077,0.9826959827749253,0.30236728729791346,0.9660630422034414,0.3090169943749477,0.9510565162951535,0.3279598388423494,0.9535443756831402,0.30317147817447193,0.9488385044455392,0.3090169943749477,0.9510565162951535,0.3088504514872748,0.9535069460174586,0.3094894475011552,0.9496349136157023,0.3090169943749477,0.9510565162951535,0.30884989804795876,0.9510247936846759,0.30926177812681926,0.9511289643445455,0.3090169943749477,0.9510565162951535,0.30902108430354186,0.9510247343662155,0.30900909569052226,0.9510861028320274,0.3090169943749477,0.9510565162951535
0.06,1.4794232198492097,0.2406185145194088,1.4794232198492097,0.2406185145194088,0.36812455268467825,0.9297764858882513,0.7389157945305384,0.4866154652732668,0.7389157945305381,1.271034401462578,0.36812455268467825,0.9297764858882513,0.7085667509784456,0.36125860352791395,0.3354509514184634,0.9791766081898905,0.36812455268467825,0.9297764858882513,0.6765088379292971,0.9561837487603033,0.40008239461257444,0.9464412230606867,0.36812455268467825,0.9297764858882513,0.38905921010686484,0.9496490595921019,0.35912383510769014,0.9505841589141543,0.36812455268467825,0.9297764858882513,0.38881755938745455,0.9324173812645812,0.36160266326673496,0.9273594919932291,0.36812455268467825,0.9297764858882513,0.36794310987879153,0.9323807809009836,0.3685578701756066,0.9284419645734536,0.36812455268467825,0.9297764858882513,0.3679424505493916,0.9297475837799913,0.3683065069715757,0.9298291113707277,0.36812455268467825,0.9297764858882513,0.36812717636778136,0.9297475257886593,0.36812122853341,0.9297892259083604,0.36812455268467825,0.9297764858882513
0.07,1.4457999648526367,0.2406185145194088,1.4457999648526367,0.2406185145194088,0.425779291565073,0.9048270524660194,0.7221222537457533,0.4155899102631271,0.7221222537457531,1.168978619991894,0.425779291565073,0.9048270524660194,0.7480482082098577,0.3085299201036234,0.42759590965696953,0.9020041808245672,0.425779291565073,0.9048270524660194,0.7142040229129212,0.9189705359242263,0.47679384289345217,0.9307589155282061,0.425779291565073,0.9048270524660194,0.44831048905558873,0.9126901668897327,0.4154762166837205,0.9292383792910976,0.425779291565073,0.9048270524660194,0.44803203644635814,0.9075358566197558,0.4192703159761997,0.9024722121830164,0.425779291565073,0.9048270524660194,0.42560772450804196,0.9075002329355585,0.42612868679522775,0.9037251239691574,0.425779291565073,0.9048270524660194,0.42560696184751695,0.9048060860058457,0.4258802041820763,0.9048555593502958,0.425779291565073,0.9048270524660194,0.4257797492323463,0.9048060295701955,0.42578033541042964,0.9048229570700334,0.425779291565073,0.9048270524660194
0.08,1.412176709856064,0.2406185145194088,1.412176709856064,0.2406185145194088,0.481753674101715,0.8763066800438637,0.7053287129609686,0.3461971266325315,0.7053287129609683,1.0692689484400772,0.481753674101715,0.8763066800438637,0.7836962001291053,0.2570133903212712,0.5128602579990597,0.8266058322492522,0.481753674101715,0.8763066800438637,0.7482391812864998,0.8781379773567878,0.5475877580724934,0.9089127834403431,0.481753674101715,0.8763066800438637,0.5056193406491436,0.8721366635546453,0.4709932650553695,0.9024494353620681,0.481753674101715,0.8763066800438637,0.5053052926218984,0.8789854072507339,0.47577930770758037,0.8741977488046306,0.481753674101715,0.8763066800438637,0.48161660520650185,0.8789509042629636,0.4819957845947184,0.875524340867515,0.481753674101715,0.8763066800438637,0.48161574218181585,0.8762978558757654,0.4817699402866049,0.876311165749191,0.481753674101715,0.8763066800438637,0.48175158065159307,0.8762978012182653,0.48175823480917995,0.8762883529615584,0.481753674101715,0.8763066800438637
0.09,1.378553454859491,0.24061851451940877,1.378553454859491,0.24061851451940877,0.5358267949789964,0.8443279255020152,0.6885351721761837,0.27843711438147856,0.6885351721761834,0.9719053868071257,0.5358267949789964,0.8443279255020152,0.8155998770922865,0.20670901418085605,0.5914040106283734,0.7529815624639437,0.5358267949789964,0.8443279255020152,0.7786994299479417,0.8339982699339298,0.6126017571985795,0.8813580131253912,0.5358267949789964,0.8443279255020152,0.5607107424517332,0.8282986128670723,0.5252741823945453,0.870631318188706,0.5358267949789964,0.8443279255020152,0.5603624762989866,0.8468729759425743,0.5307629568727644,0.8425847708131269,0.5358267949789964,0.8443279255020152,0.5357466694976295,0.8468397334704116,0.5359543460272685,0.8439054031582195,0.5358267949789964,0.8443279255020152,0.5357457094754958,0.8443342020893058,0.535765058746882,0.8443113149187493,0.5358267949789964,0.8443279255020152,0.5358220946184871,0.8443341494254821,0.5358337271558861,0.8442993775863501,0.5358267949789964,0.8443279255020152
0.1,1.3449301998629182,0.24061851451940877,1.3449301998629182,0.24061851451940877,0.587785252292473,0.8090169943749475,0.6717416313913986,0.21230987350996922,0.6717416313913985,0.8768879350930405,0.587785252292473,0.8090169943749475,0.8438483894554972,0.15761679168237874,0.6633871817285473,0.6811313714686429,0.587785252292473,0.8090169943749475,0.8056698857951546,0.7868562647227498,0.6719734573205897,0.8485390806450974,0.587785252292473,0.8090169943749475,0.6133322740392055,0.7814787825006546,0.5779478337565678,0.834188277866496,0.587785252292473,0.8090169943749475,0.6129513238357175,0.8113252168173549,0.583882367332503,0.8077075739672513,0.587785252292473,0.8090169943749475,0.5877808858355794,0.811293369708401,0.5878025938524861,0.8089580707749624,0.587785252292473,0.8090169943749475,0.5877798325716169,0.809039926015682,0.5876588344421596,0.8089838278683816,0.587785252292473,0.8090169943749475,0.5877781927762185,0.8090398755532761,0.587793358963554,0.8089827613405701,0.587785252292473,0.8090169943749475
0.11,1.3113069448663452,0.24061851451940877,1.3113069448663452,0.24061851451940877,0.6374239897486896,0.7705132427757894,0.6549480906066136,0.14781540401800297,0.6549480906066135,0.7842165932978212,0.6374239897486896,0.7705132427757894,0.8685308875748349,0.10973672282583889,0.7289697854832193,0.611055259263349,0.6374239897486896,0.7705132427757894,0.8292356657260468,0.7370094669814989,0.7258404754874042,0.8108897517946597,0.6374239897486896,0.7705132427757894,0.6632535788559212,0.7319726445224373,0.6286720408210416,0.7935148235247653,0.6374239897486896,0.7705132427757894,0.6628416217544869,0.7724869076457556,0.6348257668381059,0.7696641685468976,0.6374239897486896,0.7705132427757894,0.6375096074043227,0.7724565850646212,0.6373434109154371,0.7707942528386921,0.6374239897486896,0.7705132427757894,0.6375084650298236,0.770552966663357,0.6372500113526396,0.7704687625483867,0.6374239897486896,0.7705132427757894,0.637415070299465,0.7705529186015065,0.637432180262466,0.7704777549371294,0.6374239897486896,0.7705132427757894
0.12,1.277683689869772,0.24061851451940874,1.277683689869772,0.24061851451940874,0.6845471059286886,0.7289686274214116,0.6381545498218286,0.08495370590558059,0.6381545498218285,0.6938913614214689,0.6845471059286886,0.7289686274214116,0.8897365218063955,0.06306880761123708,0.788311836076026,0.5427532258480631,0.6845471059286886,0.7289686274214116,0.8494818866385256,0.6847480361595834,0.774340428747902,0.7688330821027287,0.6845471059286886,0.7289686274214116,0.7102658260716174,0.6800683753928737,0.6771328756327253,0.7489957233266866,0.6845471059286886,0.7289686274214116,0.7098246689331048,0.730519400416192,0.6833078454731352,0.7285744131496651,0.6845471059286886,0.7289686274214116,0.6847317990828649,0.7304907251939067,0.6843858376003364,0.7295462287251346,0.6845471059286886,0.7289686274214116,0.6847305720893627,0.7290239583244472,0.68434422231841,0.7289181126152516,0.6845471059286886,0.7289686274214116,0.6845370101784088,0.7290239128528949,0.6845544884868059,0.7289357859646152,0.6845471059286886,0.7289686274214116
0.13,1.2440604348731992,0.24061851451940874,1.2440604348731992,0.24061851451940874,0.7289686274214116,0.6845471059286886,0.6213610090370437,0.02372477917270126,0.6213610090370436,0.6059122394639823,0.7289686274214116,0.6845471059286886,0.9075544425062768,0.017613046038572656,0.841573347690606,0.4762252712227842,0.7289686274214116,0.6845471059286886,0.8664936654304997,0.6303547858975623,0.817610934150964,0.7227814168314062,0.7289686274214116,0.6845471059286886,0.7541811724382754,0.6260468559658218,0.7230439543424053,0.701006004469275,0.7289686274214116,0.6845471059286886,0.7537127387959122,0.6855991101615033,0.7290690940951003,0.684578194566511,0.7289686274214116,0.6845471059286886,0.7292561601822797,0.6855721982042419,0.7287464499424434,0.6853649130565725,0.7289686274214116,0.6845471059286886,0.7292548534041061,0.6846157079095538,0.7287552937501157,0.6844954124596787,0.7289686274214116,0.6845471059286886,0.7289581503039311,0.6846156652078867,0.7289745524962331,0.6845200256392815,0.7289686274214116,0.6845471059286886
0.14,1.2104371798766262,0.24061851451940874,1.2104371798766262,0.24061851451940874,0.7705132427757893,0.6374239897486896,0.6045674682522588,-0.03587137618063414,0.6045674682522586,0.5202792274253627,0.7705132427757893,0.6374239897486896,0.9220738000305748,-0.026630561892153678,0.8889143345105959,0.41147139538751315,0.7705132427757893,0.6374239897486896,0.8803561189998766,0.5741051840271507,0.8557896087454693,0.6731363909762466,0.7705132427757893,0.6374239897486896,0.7948322241469836,0.570181671488547,0.766145730947764,0.6499109531833903,0.7705132427757893,0.6374239897486896,0.7943385415048922,0.6379160420431917,0.7718751427771492,0.6378336537365032,0.7705132427757893,0.6374239897486896,0.7709021455602478,0.6378910017988196,0.7702506213816918,0.6384181646178824,0.7705132427757893,0.6374239897486896,0.7709007641552593,0.6375025988154223,0.7703064381675605,0.6373752560854773,0.7705132427757893,0.6374239897486896,0.7705032182063409,0.6375025590523512,0.7705173109039212,0.6374048731216297,0.7705132427757893,0.6374239897486896
0.15,1.1768139248800533,0.24061851451940872,1.1768139248800533,0.24061851451940872,0.8090169943749475,0.587785252292473,0.5877739274674738,-0.09383476015442659,0.5877739274674736,0.43699232530560866,0.8090169943749475,0.587785252292473,0.9333837447353872,-0.06966201618094266,0.9304948107196342,0.34849159834224913,0.8090169943749475,0.587785252292473,0.8911543642445651,0.5162673525712164,0.8890140695802985,0.6202889292662551,0.8090169943749475,0.587785252292473,0.8320714986848057,0.5127391116017199,0.8062047910342538,0.5960661147337348,0.8090169943749475,0.587785252292473,0.831554686150789,0.5876723566932125,0.8115160992497645,0.5885154577806669,0.8090169943749475,0.587785252292473,0.8095008877188222,0.5876492886741436,0.8087336711416203,0.5888891391968306,0.8090169943749475,0.587785252292473,0.8094994371474743,0.5878699279945931,0.8088313374424592,0.5877427372353503,0.8090169943749475,0.587785252292473,0.8090082287426255,0.5878698913272711,0.8090190393629824,0.5877753645824758,0.8090169943749475,0.587785252292473
0.16,1.1431906698834802,0.24061851451940872,1.1431906698834802,0.24061851451940872,0.8443279255020151,0.5358267949789965,0.5709803866826888,-0.15016537274867517,0.5709803866826886,0.35605153310472154,0.8443279255020151,0.5358267949789965,0.94157342697681,-0.11148131682779361,0.9664747905013578,0.2872858800869929,0.8443279255020151,0.5358267949789965,0.8989735180624722,0.45710206774378276,0.9174219337043309,0.5646192461638903,0.8443279255020151,0.5358267949789965,0.8657708866916437,0.4539781703394187,0.8430131455159651,0.5398172934188561,0.8443279255020151,0.5358267949789965,0.8652331429442176,0.5350809738133204,0.8478058873424547,0.5368131181149332,0.8443279255020151,0.5358267949789965,0.8448960224911093,0.5350599701741892,0.8440419022171259,0.5369746863486302,0.8443279255020151,0.5358267949789965,0.8448945084940517,0.5359131827229969,0.8441751196215338,0.5357928179675103,0.8443279255020151,0.5358267949789965,0.844321140458426,0.5359131492963836,0.8443279819312426,0.5358265140167899,0.8443279255020151,0.5358267949789965
0.17,1.1095674148869072,0.24061851451940872,1.1095674148869072,0.24061851451940872,0.8763066800438637,0.48175367410171516,0.5541868458979039,-0.20486321396338064,0.5541868458979038,0.2774568508227002,0.8763066800438637,0.48175367410171516,0.9467319971109406,-0.15208846383270708,0.9970142880394047,0.22785424062174378,0.8763066800438637,0.48175367410171516,0.9038986973515067,0.3968627599500263,0.941150818166447,0.506496845865061,0.8763066800438637,0.48175367410171516,0.8958211138171058,0.3941505461291263,0.8763875243765006,0.4815005525711441,0.8763066800438637,0.48175367410171516,0.8952647054067837,0.4803642140319624,0.8805815854254505,0.4829293546421789,0.8763066800438637,0.48175367410171516,0.8769444209225838,0.48034535820060814,0.8760335319546069,0.4828837900847521,0.8763066800438637,0.48175367410171516,0.876942849496944,0.4818372633882006,0.8761952322061725,0.48172963269493946,0.8763066800438637,0.48175367410171516,0.8763024667708889,0.4818372333344758,0.8763049420901148,0.48176259261696225,0.8763066800438637,0.48175367410171516
0.18,1.0759441598903348,0.24061851451940872,1.0759441598903348,0.24061851451940872,0.9048270524660194,0.42577929156507305,0.5373933051131191,-0.25792828379854194,0.537393305113119,0.20120827845954625,0.9048270524660194,0.42577929156507305,0.9489486054938755,-0.19148345719568233,1.0222733175174117,0.17019667994650287,0.9048270524660194,0.42577929156507305,0.9060150190095764,0.3357955137862794,0.9603383400155259,0.4462805222991302,0.9048270524660194,0.42577929156507305,0.9221312025773699,0.333500641791734,0.9061686704098435,0.4214422145568343,0.9048270524660194,0.42577929156507305,0.9215584525621929,0.423752479018729,0.9097027648513959,0.42707850602337166,0.9048270524660194,0.42577929156507305,0.905516829952732,0.4237358453789888,0.9045795182080201,0.4268360534860012,0.9048270524660194,0.42577929156507305,0.9055152073272499,0.4258556584478139,0.9047622147648452,0.42576573450702115,0.9048270524660194,0.42577929156507305,0.9048258385270609,0.42585563188584113,0.9048238294367231,0.42579635333053983,0.9048270524660194,0.42577929156507305
0.19,1.0423209048937616,0.2406185145194087,1.0423209048937616,0.2406185145194087,0.9297764858882512,0.3681245526846783,0.5205997643283341,-0.3093605822541604,0.520599764328334,0.1273058160152577,0.9297764858882512,0.3681245526846783,0.9483124024817118,-0.22966629691672033,1.0424118931190174,0.11431319806126873,0.9297764858882512,0.3681245526846783,0.9054075999345892,0.27413906804002636,0.9751221163004484,0.3843183591289097,0.9297764858882512,0.3681245526846783,0.9446279342120516,0.27226556454153644,0.9322206329612315,0.3599588607760032,0.9297764858882512,0.3681245526846783,0.9440412111273709,0.36548296985635076,0.9350508283970448,0.3694849860278025,0.9297764858882512,0.3681245526846783,0.9304984245027361,0.3654686234811606,0.9295642840544157,0.36906022723984305,0.9297764858882512,0.3681245526846783,0.9304967571119106,0.3681895775343081,0.9297603737544999,0.3681212904011464,0.9297764858882512,0.3681245526846783,0.9297785148897382,0.3681895545691533,0.9297721584995751,0.36814820704084406,0.9297764858882512,0.3681245526846783
0.2,1.0086976498971887,0.2406185145194087,1.0086976498971887,0.2406185145194087,0.9510565162951535,0.3090169943749477,0.5038062235435491,-0.3591601093302355,0.503806223543549,0.055749463489835394,0.9510565162951535,0.3090169943749477,0.9449125384305461,-0.2666369829958206,1.0575900290278588,0.06020379496604196,0.9510565162951535,0.3090169943749477,0.9021615570244533,0.21212481568990757,0.9856397640700939,0.3209477297506655,0.9510565162951535,0.3090169943749477,0.9632553105410671,0.21067512598623672,0.9544300616680251,0.2973573316625731,0.9510565162951535,0.3090169943749477,0.9626570177035734,0.30579844367025527,0.9565283487049518,0.3103817859624263,0.9510565162951535,0.3090169943749477,0.9517892735748965,0.3057864401035579,0.9508863440524804,0.3097927821019987,0.9510565162951535,0.3090169943749477,0.9517875680322964,0.3090670485093088,0.9510883624271249,0.309023231859818,0.9510565162951535,0.3090169943749477,0.9510618398885038,0.3090670292318153,0.9510514965468504,0.309045356622279,0.9510565162951535,0.3090169943749477
0.21,0.9750743949006158,0.2406185145194087,0.9750743949006158,0.2406185145194087,0.9685831611286311,0.24868988716485496,0.48701268275876414,-0.40732686502676707,0.487012682758764,-0.013460779116720438,0.9685831611286311,0.24868988716485496,0.9388381636964754,-0.30239551543298315,1.0679677394275735,0.007868470660822762,0.9685831611286311,0.24868988716485496,0.8963620071770767,0.14997680390571755,0.9920289003733423,0.25649529729411497,0.9685831611286311,0.24868988716485496,0.9779740158215001,0.14895184212694393,0.9727055002005808,0.23393472668431003,0.9685831611286311,0.24868988716485496,0.9773665809675025,0.24494600851566944,0.9740584067251673,0.2500090231802922,0.9685831611286311,0.24868988716485496,0.9693047229695051,0.24493639360162617,0.9684588350276429,0.24927652528229122,0.9685831611286311,0.24868988716485496,0.9693029860403936,0.2487219840971649,0.9686596686977029,0.2487043670166423,0.9685831611286311,0.24868988716485496,0.9685916423482329,0.2487219685835858,0.9685778576628875,0.24872089493549332,0.9685831611286311,0.24868988716485496
0.22,0.9414511399040427,0.24061851451940866,0.9414511399040427,0.24061851451940866,0.9822872507286886,0.18738131458572493,0.4702191419739791,-0.45386084934375526,0.470219141973979,-0.08032491180441012,0.9822872507286886,0.18738131458572493,0.9301784286355964,-0.33694189422820797,1.0737050385017988,-0.042692774854389125,0.9822872507286886,0.18738131458572493,0.8880940672903673,0.08791173404840455,0.9944271422590738,0.19127701462242713,0.9822872507286886,0.18738131458572493,0.9887608786044683,0.08731093335817282,0.986976680003121,0.16997840434282288,0.9822872507286886,0.18738131458572493,0.9881467438624228,0.1831759565222766,0.9875839301569315,0.18861253566807368,0.9822872507286886,0.18738131458572493,0.9829756972248679,0.18316876628028247,0.9822099543672818,0.18775926075475358,0.9822872507286886,0.18738131458572493,0.9829739357982866,0.18739322355439703,0.9824030138497537,0.1874024604625167,0.9822872507286886,0.18738131458572493,0.982298577270479,0.1873932118660886,0.982282040762586,0.18741287264095774,0.9822872507286886,0.18738131458572493
0.23,0.9078278849074698,0.24061851451940866,0.9078278849074698,0.24061851451940866,0.9921147013144778,0.12533323356430448,0.45342560118919417,-0.4987620622811999,0.45342560118919406,-0.14484293457323344,0.9921147013144778,0.12533323356430448,0.9190224836040062,-0.3702761193814952,1.0749619404341726,-0.09147994157959352,0.9921147013144778,0.12533323356430448,0.8774428542622331,0.026138961670071494,0.9929721067761679,0.1255981243322231,0.9921147013144778,0.12533323356430448,0.9956083335919866,0.025960324467844888,0.9971938140346059,0.10576598217356498,0.9921147013144778,0.12533323356430448,0.9949899457892736,0.12074063529642685,0.997067031890367,0.1264425227126967,0.9921147013144778,0.12533323356430448,0.9927489233861845,0.12073589584042643,0.9920833088095842,0.1254924934919956,0.9921147013144778,0.12533323356430448,0.992747144446637,0.12532355465839048,0.9922626649546737,0.12535928655120684,0.9921147013144778,0.12533323356430448,0.9921284070949801,0.12532354684156533,0.992109909595306,0.12536334152289536,0.9921147013144778,0.12533323356430448
0.24,0.8742046299108968,0.24061851451940866,0.8742046299108968,0.24061851451940866,0.9980267284282716,0.06279051952931353,0.43663206040440916,-0.5420305038391012,0.4366320604044091,-0.20701484742319048,0.9980267284282716,0.06279051952931353,0.9054594789578012,-0.4023981908928446,1.0718984594083325,-0.13849302951479053,0.9980267284282716,0.06279051952931353,0.8644934849905825,-0.03513950348602455,0.9878014109735048,0.05975315875357579,0.9980267284282716,0.06279051952931353,0.9985238834938351,-0.0348993553627123,1.0033268905096044,0.04156533674583307,0.9980267284282716,0.06279051952931353,0.9979036847977851,0.0578933575808977,1.002488348448174,0.06375223164706435,0.9980267284282716,0.06279051952931353,0.9985870792089905,0.05789108508150043,0.9980381767095977,0.06273017762382863,0.9980267284282716,0.06279051952931353,0.9985852898078593,0.0627587211254752,0.9981986638810804,0.0628196618714008,0.9980267284282716,0.06279051952931353,0.9980422216089853,0.06275871721101821,0.9980226131593684,0.062817378828873,0.9980267284282716,0.06279051952931353
0.25,0.8405813749143238,0.24061851451940863,0.8405813749143238,0.24061851451940863,1.0,6.123233995736766e-17,0.4198385196196242,-0.583666174017459,0.41983851961962415,-0.2668406503542812,1.0,6.123233995736766e-17,0.8895785650530788,-0.4333081087622563,1.064674609607916,-0.18373203865998003,1.0,6.123233995736766e-17,0.8493310763733231,-0.09572899748547217,0.9790526718999643,-0.005974060049989965,1.0,6.123233995736766e-17,0.9975295608844229,-0.09507477255876487,1.0053649666391646,-0.02236539633723227,1.0,6.123233995736766e-17,0.9969099797775924,-0.005112650827791693,1.0038463784273222,0.0007966906748791099,1.0,6.123233995736766e-17,1.0004688684028635,-0.005112450139898638,1.0000496867660227,-0.0002724914798500159,1.0,6.123233995736766e-17,1.000467075629692,-5.357960468861906e-05,1.0001869757703672,3.046236022786146e-05,1.0,6.123233995736766e-17,1.0000165956012173,-5.357960134233728e-05,0.9999967453054739,2.2097943750366683e-05,1.0,6.123233995736766e-17
0.26,0.8069581199177508,0.24061851451940863,0.8069581199177508,0.24061851451940863,0.9980267284282716,-0.0627905195293134,0.40304497883483925,-0.6236690728162734,0.4030449788348392,-0.3243203433665056,0.9980267284282716,-0.0627905195293134,0.8714688922459353,-0.4630058729897303,1.0534504052165605,-0.22719696901516218,0.9980267284282716,-0.0627905195293134,0.832040745308363,-0.1554422022027058,0.9668635066044262,-0.0713104202814974,0.9980267284282716,-0.0627905195293134,0.9926613900596549,-0.15437988915217274,1.003315462371686,-0.08577782243864672,0.9980267284282716,-0.0627905195293134,0.9920448326493502,-0.06802526490451487,1.0011568209407458,-0.062168512225437414,0.9980267284282716,-0.0627905195293134,0.9983890255211026,-0.06802259469535762,0.9981089161922867,-0.0632602412019146,0.9980267284282716,-0.0627905195293134,0.99838723647487,-0.06286470345472742,0.9982195598546778,-0.06276036965887873,0.9980267284282716,-0.0627905195293134,0.9980436836750469,-0.06286469953365134,0.9980244426522488,-0.06277434946994148,0.9980267284282716,-0.0627905195293134
0.27,0.7733348649211778,0.24061851451940863,0.7733348649211778,0.24061851451940863,0.9921147013144778,-0.12533323356430437,0.3862514380500543,-0.6620392002355443,0.3862514380500542,-0.37945392645986364,0.9921147013144778,-0.12533323356430437,0.8512196108924677,-0.4914914835752665,1.0383858604179035,-0.26888782058033683,0.9921147013144778,-0.12533323356430437,0.8127076086936104,-0.21409914532100535,0.9513715321357704,-0.135993520410518,0.9921147013144778,-0.12533323356430437,0.9839688488937961,-0.2126359627813893,0.9972034541337899,-0.1484332878875821,0.9921147013144778,-0.12533323356430437,0.9833576905558478,-0.13059443596311945,0.9944519140590368,-0.12488840431772759,0.9921147013144778,-0.12533323356430437,0.9923582531020804,-0.1305893097139346,0.992222911315451,-0.12597884174660923,0.9921147013144778,-0.12533323356430437,0.992356474862588,-0.1254260670747055,0.9923043654935019,-0.12530482342319835,0.9921147013144778,-0.12533323356430437,0.9921312519418841,-0.125426059251478,0.992113420269706,-0.1253237749197411,0.9921147013144778,-0.12533323356430437
0.28,0.7397116099246048,0.24061851451940863,0.7397116099246048,0.24061851451940863,0.9822872507286886,-0.18738131458572482,0.36945789726526934,-0.6987765562752717,0.36945789726526923,-0.4322413996343555,0.9822872507286886,-0.18738131458572482,0.828919871348773,-0.518764940518865,1.019640989395583,-0.30880459335550403,0.9822872507286886,-0.18738131458572482,0.7914167834269732,-0.2715272003324967,0.932714365542877,-0.19977166917317127,0.9822872507286886,-0.18738131458572482,0.9715143306963385,-0.2696715466914622,0.9870709685711907,-0.2101028799793668,0.9822872507286886,-0.18738131458572482,0.9709109080531229,-0.19257312896645726,0.9837797732521387,-0.18710975704598326,0.9822872507286886,-0.18738131458572482,0.982403093667979,-0.1925655698553964,0.9824146335864892,-0.18817618228388797,0.9822872507286886,-0.18738131458572482,0.982401333267465,-0.18749015106956904,0.9824652563051061,-0.18735581776394905,0.9822872507286886,-0.18738131458572482,0.9823026466108482,-0.18749013937520734,0.9822869449066653,-0.18737895336028634,0.9822872507286886,-0.18738131458572482
0.29,0.7060883549280318,0.2406185145194086,0.7060883549280318,0.2406185145194086,0.9685831611286311,-0.24868988716485485,0.35266435648048433,-0.7338811409354558,0.3526643564804842,-0.482682762889981,0.9685831611286311,-0.24868988716485485,0.8046588239709479,-0.5448262438205259,0.9973758063332359,-0.3469472873406639,0.9685831611286311,-0.24868988716485485,0.7682533864063593,-0.32756108653815136,0.9110296238746258,-0.26240388557212474,0.9685831611286311,-0.24868988716485485,0.955372606068866,-0.32532248973403227,0.9729762762895668,-0.270567426975485,0.9685831611286311,-0.24868988716485485,0.9547792093015771,-0.25371822157886087,0.96920372983104,-0.2485821688931339,0.9685831611286311,-0.24868988716485485,0.9685657391866087,-0.25370826232740495,0.9687228339854871,-0.24960330316949514,0.9685831611286311,-0.24868988716485485,0.9685640035817069,-0.24881149484486598,0.9687418652689992,-0.2486681945191553,0.9685831611286311,-0.24868988716485485,0.968596699774502,-0.24881147932569733,0.9685837458461176,-0.24869461772742263,0.9685831611286311,-0.24868988716485485
0.3,0.6724650999314589,0.2406185145194086,0.6724650999314589,0.2406185145194086,0.9510565162951535,-0.30901699437494756,0.3358708156956994,-0.7673529542160964,0.3358708156956993,-0.5307780162267401,0.9510565162951535,-0.30901699437494756,0.7785256191150892,-0.569675393480249,0.9717503254145001,-0.38331590253581627,0.9510565162951535,-0.30901699437494756,0.743302534529677,-0.38204286904778634,0.8864549241798967,-0.3236598988765941,0.9510565162951535,-0.30901699437494756,0.9356302847619197,-0.37943193636733435,0.9549931855954326,-0.3296174981035775,0.9510565162951535,-0.30901699437494756,0.9350491502570903,-0.3137913649610694,0.9508016693894681,-0.3090591021607377,0.9510565162951535,-0.30901699437494756,0.9509037806020179,-0.31377904764665315,0.9512018588053053,-0.3100153842407882,0.9510565162951535,-0.30901699437494756,0.9509020766461624,-0.3091476789999495,0.9511893836756453,-0.3089997028116972,0.9510565162951535,-0.30901699437494756,0.9510675729628122,-0.3091476597174214,0.9510578637681442,-0.30902844334380053,0.9510565162951535,-0.30901699437494756
0.31,0.6388418449348858,0.2406185145194086,0.6388418449348858,0.2406185145194086,0.9297764858882513,-0.3681245526846782,0.31907727491091437,-0.7991919961171935,0.3190772749109143,-0.576527159644633,0.9297764858882513,-0.3681245526846782,0.7506094071372938,-0.5933123894980343,0.9429245608230132,-0.41791043894096114,0.9297764858882513,-0.3681245526846782,0.7166493446948342,-0.43482195878006463,0.8591278835075695,-0.38332014862234315,0.9297764858882513,-0.3681245526846782,0.912385277531864,-0.4318503266561968,0.9332103362370079,-0.38705340355744117,0.9297764858882513,-0.3681245526846782,0.9118185808621352,-0.3725598063076012,0.9286653702455833,-0.36829887366957487,0.9297764858882513,-0.3681245526846782,0.9294899000395974,-0.3725451821439514,0.9299213897972525,-0.3691726891883007,0.9297764858882513,-0.3681245526846782,0.929488234455981,-0.368260291371098,0.9298782867996263,-0.3681119698701837,0.9297764858882513,-0.3681245526846782,0.9297845392985105,-0.368260268401529,0.9297784382833026,-0.36814201799699575,0.9297764858882513,-0.3681245526846782
0.32,0.6052185899383129,0.24061851451940858,0.6052185899383129,0.24061851451940858,0.9048270524660195,-0.4257792915650727,0.3022837341261294,-0.8293982666387472,0.30228373412612936,-0.6199301931436596,0.9048270524660195,-0.4257792915650727,0.7209993383936587,-0.6157372318738821,0.9110585267424129,-0.4507308965560986,0.9048270524660195,-0.4257792915650727,0.6883789337997389,-0.4857551124624949,0.8291861189065242,-0.4411757846116839,0.9048270524660195,-0.4257792915650727,0.8857462579977521,-0.4824353962720421,0.907730493145091,-0.44268519449702914,0.9048270524660195,-0.4257792915650727,0.8851961072368916,-0.42979717312657445,0.9028998418836715,-0.42606559938114413,0.9048270524660195,-0.4257792915650727,0.9044115082913838,-0.4297803022132618,0.9049661216623133,-0.42684146600304734,0.9048270524660195,-0.4257792915650727,0.9044098876465648,-0.4259158730002129,0.9048939991724629,-0.42577145426239743,0.9048270524660195,-0.4257792915650727,0.9048317053367105,-0.4259158464344822,0.9048294350703838,-0.4258017936778021,0.9048270524660195,-0.4257792915650727
0.33,0.5715953349417399,0.24061851451940858,0.5715953349417399,0.24061851451940858,0.8763066800438635,-0.48175367410171543,0.2854901933413444,-0.8579717657807574,0.28549019334134434,-0.6609871167238198,0.8763066800438635,-0.48175367410171543,0.6897845632402804,-0.636949920607792,0.8763122373563365,-0.4817772753812287,0.8763066800438635,-0.48175367410171543,0.6585764187422992,-0.5347064326314315,0.7967672474256406,-0.49702866691347636,0.8763066800438635,-0.48175367410171543,0.855832124498191,-0.5310521764928864,0.8786698401739285,-0.49633266304845086,0.8763066800438635,-0.48175367410171543,0.8553005538703612,-0.4852842192619757,0.8736226633958389,-0.482130092940061,0.8763066800438635,-0.48175367410171543,0.8757703301872682,-0.4852651703046836,0.8764353798714736,-0.4827948034995696,0.8763066800438635,-0.48175367410171543,0.8757687608655212,-0.48188684047797214,0.8763365023313024,-0.4817503776031649,0.8763066800438635,-0.48175367410171543,0.8763076739099568,-0.48188681042115494,0.8763093138111111,-0.4817800161529716,0.8763066800438635,-0.48175367410171543
0.34,0.5379720799451669,0.24061851451940858,0.5379720799451669,0.24061851451940858,0.844327925502015,-0.5358267949789969,0.26869665255655945,-0.8849124935432242,0.2686966525565594,-0.6996979303851139,0.844327925502015,-0.5358267949789969,0.657054232033256,-0.6569504556997644,0.8388457068484217,-0.5110495754163514,0.844327925502015,-0.5358267949789969,0.6273269164204232,-0.5815473676320743,0.762008886113799,-0.5506913658631286,0.844327925502015,-0.5358267949789969,0.8227714619482079,-0.577572994203339,0.8461572738420869,-0.5478253423039718,0.844327925502015,-0.5358267949789969,0.8222604258114835,-0.5388095326583756,0.8409633219237054,-0.5362707181373592,0.844327925502015,-0.5358267949789969,0.8436819404578142,-0.5387883826613866,0.8444426817986936,-0.5368134439147229,0.844327925502015,-0.5358267949789969,0.8436804286363111,-0.5359523812835564,0.8443198879196765,-0.535827630990608,0.844327925502015,-0.5358267949789969,0.8443251495268608,-0.5359523478545002,0.8443306383607092,-0.535855628733297,0.844327925502015,-0.5358267949789969
0.35000000000000003,0.5043488249485939,0.24061851451940855,0.5043488249485939,0.24061851451940855,0.8090169943749472,-0.5877852522924735,0.25190311177177444,-0.9102204499261476,0.2519031117717744,-0.7360626341275416,0.8090169943749472,-0.5877852522924735,0.6228974951286821,-0.6757388371497989,0.7988189494023058,-0.5385477966614666,0.8090169943749472,-0.5877852522924735,0.5947155437320185,-0.6261567116184691,0.7250486520198788,-0.601987162062597,0.8090169943749472,-0.5877852522924735,0.7867020036961152,-0.6218774718946034,0.8103336970733236,-0.5970025063220143,0.8090169943749472,-0.5877852522924735,0.786213370860248,-0.5901702048680937,0.8050625511000976,-0.588274195294695,0.8090169943749472,-0.5877852522924735,0.8082752526943875,-0.5901470388004958,0.8091152441500674,-0.588686551582205,0.8090169943749472,-0.5877852522924735,0.8082738043192961,-0.587899318916274,0.8089718590165367,-0.5877896526168408,0.8090169943749472,-0.5877852522924735,0.8090104880880983,-0.5878992822471227,0.8090196308272984,-0.5878151467845505,0.8090169943749472,-0.5877852522924735
0.36,0.47072556995202136,0.24061851451940855,0.47072556995202136,0.24061851451940855,0.7705132427757893,-0.6374239897486897,0.23510957098698965,-0.9338956349295272,0.23510957098698962,-0.7700812279511026,0.7705132427757893,-0.6374239897486897,0.5874035028826562,-0.6933150649578955,0.7563919792016273,-0.564271939116574,0.7705132427757893,-0.6374239897486897,0.560827417574994,-0.6684206045535069,0.6860241621927604,-0.6507500463803851,0.7705132427757893,-0.6374239897486897,0.7477700933803765,-0.6638525276644766,0.7713513129374585,-0.6437131701271558,0.7705132427757893,-0.6374239897486897,0.7473056417588115,-0.6391724623008086,0.7660716694907445,-0.637936361569453,0.7705132427757893,-0.6374239897486897,0.7696919640123079,-0.6391473727379231,0.7705934396727198,-0.6382124376828251,0.7705132427757893,-0.6374239897486897,0.7696905847758841,-0.6375229447876499,0.7704331825697794,-0.6374312731912761,0.7705132427757893,-0.6374239897486897,0.7705031928878364,-0.6375229050233164,0.7705156714547979,-0.6374534997154132,0.7705132427757893,-0.6374239897486897
0.37,0.4371023149554484,0.24061851451940855,0.4371023149554484,0.24061851451940855,0.7289686274214114,-0.6845471059286887,0.2183160302022047,-0.9559380485533637,0.21831603020220464,-0.8017537118557977,0.7289686274214114,-0.6845471059286887,0.5506614056512742,-0.7096791391240547,0.7117248104300223,-0.5882220027816745,0.7289686274214114,-0.6845471059286887,0.5257476548472567,-0.7082325322089261,0.6450730336813232,-0.6968247199515469,0.7289686274214114,-0.6845471059286887,0.7061301467864708,-0.70339237521735,0.7293729183912436,-0.6878160897101315,0.7289686274214114,-0.6845471059286887,0.7056915583826094,-0.685632259215621,0.7241519190359674,-0.6850628851807582,0.7289686274214114,-0.6845471059286887,0.7280859580227211,-0.6856053459571524,0.7290302061269789,-0.685199241070517,0.7289686274214114,-0.6845471059286887,0.7280846533414721,-0.6846278140157614,0.7288570958104561,-0.684556526006818,0.7289686274214114,-0.6845471059286887,0.7289553590615655,-0.6846277713133486,0.7289707464134094,-0.6845748373631573,0.7289686274214114,-0.6845471059286887
0.38,0.40347905995887534,0.24061851451940855,0.40347905995887534,0.24061851451940855,0.6845471059286888,-0.7289686274214113,0.2015224894174197,-0.9763476907976568,0.20152248941741968,-0.8310800858416264,0.6845471059286888,-0.7289686274214113,0.5127603537906333,-0.7248310596482762,0.6649774572711292,-0.6103979876567674,0.6845471059286888,-0.7289686274214113,0.48956137244671516,-0.7454933261653087,0.6023328835344471,-0.740066594177682,0.6845471059286888,-0.7289686274214113,0.6619441137037606,-0.7403985238642081,0.684571198019236,-0.7291797620278317,0.6845471059286888,-0.7289686274214113,0.6615329699314743,-0.7293758324555565,0.6794738034923781,-0.7294699335563833,0.6845471059286888,-0.7289686274214113,0.6836226687189025,-0.7293472021219691,0.6845904105053792,-0.7294655651740878,0.6845471059286888,-0.7289686274214113,0.683621443712888,-0.7290285024368262,0.6844086695238903,-0.7289794186713086,0.6845471059286888,-0.7289686274214113,0.6845310688229155,-0.7290284569650022,0.684548845798847,-0.7289932978844482,0.6845471059286888,-0.7289686274214113
0.39,0.36985580496230236,0.24061851451940852,0.36985580496230236,0.24061851451940852,0.6374239897486899,-0.7705132427757891,0.18472894863263475,-0.9951245616624064,0.1847289486326347,-0.8580603499085888,0.6374239897486899,-0.7705132427757891,0.4737894976568303,-0.7387708265305599,0.6163099339085854,-0.6307998937418529,0.6374239897486899,-0.7705132427757891,0.4523536872712773,-0.7801111638120835,0.5579413288010122,-0.7803417907269391,0.6374239897486899,-0.7705132427757891,0.615380939782355,-0.7747797785226292,0.6371280177746683,-0.7676824250033033,0.6374239897486899,-0.7705132427757891,0.6149987171207475,-0.770240217924523,0.6322164268745694,-0.7709847954005667,0.6374239897486899,-0.7705132427757891,0.6364784078826898,-0.7702099835331432,0.6374501714820285,-0.7708410709747129,0.6374239897486899,-0.7705132427757891,0.6364772673560315,-0.7705503223222839,0.6372641310538926,-0.7705246637187203,0.6374239897486899,-0.7705132427757891,0.6374057400022479,-0.7705502742606133,0.6374253143262306,-0.770533734445279,0.6374239897486899,-0.7705132427757891
0.4,0.3362325499657294,0.24061851451940852,0.3362325499657294,0.24061851451940852,0.5877852522924732,-0.8090169943749473,0.16793540784784977,-1.0122686611476126,0.16793540784784972,-0.8826945040566851,0.5877852522924732,-0.8090169943749473,0.43383798760596226,-0.7514984397709059,0.5658822545260284,-0.649427721036931,0.5877852522924732,-0.8090169943749473,0.4142097162188511,-0.8120015683475247,0.5120359865298986,-0.8175271415340153,0.5877852522924732,-0.8090169943749473,0.566616028389977,-0.8064522397167855,0.5872337187203195,-0.8032120575257496,0.5877852522924732,-0.8090169943749473,0.5662640943723954,-0.8080737288067144,0.5825668318968104,-0.8094464566827289,0.5877852522924732,-0.8090169943749473,0.5868396586167577,-0.8080420093290606,0.5877961430758926,-0.8091670260591713,0.5877852522924732,-0.8090169943749473,0.5868386070394116,-0.8090299944628291,0.5876101499162939,-0.8090283655066716,0.5877852522924732,-0.8090169943749473,0.5877654305587129,-0.8090299440010602,0.5877861573770188,-0.8090323981906409,0.5877852522924732,-0.8090169943749473
0.41000000000000003,0.3026092949691564,0.24061851451940852,0.3026092949691564,0.24061851451940852,0.5358267949789967,-0.8443279255020151,0.1511418670630648,-1.0277799892532753,0.15114186706306476,-0.904982548285915,0.5358267949789967,-0.8443279255020151,0.3929949739941258,-0.7630138993693142,0.5138544333070959,-0.6662814695420016,0.5358267949789967,-0.8443279255020151,0.3752145761873447,-0.8410874087787523,0.4647544737699859,-0.8515101888001549,0.5358267949789967,-0.8443279255020151,0.5158307024688281,-0.8353393035774423,0.535086410769386,-0.8356663794505296,0.5358267949789967,-0.8443279255020151,0.5155103120061232,-0.8427363955284587,0.5307193384147392,-0.8447061305470913,0.5358267949789967,-0.8443279255020151,0.5349023376084319,-0.8427033154303029,0.5358247625115393,-0.8442968097488197,0.5358267949789967,-0.8443279255020151,0.5349013790992841,-0.8443162744540779,0.535643088897993,-0.8443386609989608,0.5358267949789967,-0.8443279255020151,0.5358061018849833,-0.8443162217913925,0.5358273052174791,-0.8443375751611829,0.5358267949789967,-0.8443279255020151
0.42,0.2689860399725838,0.2406185145194085,0.2689860399725838,0.2406185145194085,0.4817536741017156,-0.8763066800438634,0.13434832627827997,-1.0416585459793943,0.13434832627827994,-0.9249244825962784,0.4817536741017156,-0.8763066800438634,0.35134960717741825,-0.7733172053257846,0.46038648443542596,-0.6813611392570647,0.4817536741017156,-0.8763066800438634,0.33545338407466646,-0.867298899921732,0.41623440757015456,-0.8821891849931514,0.4817536741017156,-0.8763066800438634,0.46321166639245437,-0.8613716618419598,0.48089126642635394,-0.864952851599159,0.4817536741017156,-0.8763066800438634,0.46292395843049017,-0.8741003674625184,0.4768748818670576,-0.8766277411431995,0.4817536741017156,-0.8763066800438634,0.4808710287307525,-0.8740660562281787,0.4817414652608872,-0.8760963743043111,0.4817536741017156,-0.8763066800438634,0.4808701670420894,-0.8762705311917818,0.4815682235177336,-0.8763163122239119,0.4817536741017156,-0.8763066800438634,0.48173284386007537,-0.876270476536009,0.4817538383550086,-0.8763101750107121,0.4817536741017156,-0.8763066800438634
0.43,0.23536278497601082,0.2406185145194085,0.23536278497601082,0.2406185145194085,0.4257792915650729,-0.9048270524660194,0.117554785493495,-1.0539043313259702,0.11755478549349498,-0.9425203069877757,0.4257792915650729,-0.9048270524660194,0.30899103751193563,-0.7824083576403176,0.405638422094655,-0.6946667301821204,0.4257792915650729,-0.9048270524660194,0.29501125677872364,-0.8905736024012756,0.3666134049792835,-0.9094730928473457,0.4257792915650729,-0.9048270524660194,0.40895046782261046,-0.8844873018542909,0.4248598145278674,-0.8909886757593103,0.4257792915650729,-0.9048270524660194,0.4086964623340226,-0.9020502763748367,0.42124035171722274,-0.905088361377349,0.4257792915650729,-0.9048270524660194,0.42495819058648726,-0.9020148680172031,0.4257598702495012,-0.9044446622060517,0.4257792915650729,-0.9048270524660194,0.42495742908988304,-0.9047672757577248,0.42559893272481003,-0.9048352483914348,0.4257792915650729,-0.9048270524660194,0.42575906473048436,-0.9047672193245206,0.4257791771341053,-0.9048242695650219,0.4257792915650729,-0.9048270524660194
0.44,0.20173952997943784,0.2406185145194085,0.20173952997943784,0.2406185145194085,0.36812455268467853,-0.9297764858882511,0.10076124470871002,-1.0645173452930026,0.10076124470871,-0.9577700214604066,0.36812455268467853,-0.9297764858882511,0.2660084153537751,-0.7902873563129126,0.3497702604684211,-0.7061982423171687,0.36812455268467853,-0.9297764858882511,0.2539733111974246,-0.9108564226510399,0.31602908304625316,-0.933281585363627,0.36812455268467853,-0.9297764858882511,0.35324295956612806,-0.9046315065649829,0.3672092339836034,-0.9137007946848109,0.36812455268467853,-0.9297764858882511,0.35302355487633125,-0.92648356161373,0.3640279298951438,-0.9299786045849111,0.36812455268467853,-0.9297764858882511,0.3673833406008064,-0.9264471941715257,0.36810093821098966,-0.9292339795104019,0.36812455268467853,-0.9297764858882511,0.36738268227447485,-0.9296946390506599,0.3679558637119176,-0.929783055843799,0.36812455268467853,-0.9297764858882511,0.36810564901337856,-0.9296945810626582,0.3681242387969843,-0.9297675794491452,0.36812455268467853,-0.9297764858882511
0.45,0.16811627498286486,0.2406185145194085,0.16811627498286486,0.2406185145194085,0.30901699437494795,-0.9510565162951534,0.08396770392392504,-1.0734975878804915,0.08396770392392501,-0.9706736260141713,0.30901699437494795,-0.9510565162951534,0.22249089105903364,-0.7969542013435702,0.2929420137403619,-0.7159556756622096,0.30901699437494795,-0.9510565162951534,0.21242466422867742,-0.9280996129135282,0.2646190588199434,-0.9535450458094329,0.30901699437494795,-0.9510565162951534,0.2962887614317794,-0.9217568545311765,0.30816164751714054,-0.9330258920956458,0.30901699437494795,-0.9510565162951534,0.2961047318792239,-0.9473107570415306,0.3054544292388737,-0.9512029701235643,0.30901699437494795,-0.9510565162951534,0.3083722182683139,-0.9472735720653112,0.3089921061730345,-0.9503703252816154,0.30901699437494795,-0.9510565162951534,0.3083716656859588,-0.9509547966898777,0.30886607371834324,-0.9510614142072379,0.30901699437494795,-0.9510565162951534,0.30900008671770146,-0.9509547373758136,0.30901656534466476,-0.9510419071967618,0.30901699437494795,-0.9510565162951534
0.46,0.13449301998629187,0.24061851451940847,0.13449301998629187,0.24061851451940847,0.24868988716485524,-0.968583161128631,0.06717416313914006,-1.080845059088437,0.06717416313914003,-0.9812311206490697,0.24868988716485524,-0.968583161128631,0.17852761498380795,-0.8024088927322899,0.23531369609411487,-0.723939030217243,0.24868988716485524,-0.968583161128631,0.17045043277039013,-0.9422627712400886,0.21252094934923416,-0.9702045677187484,0.24868988716485524,-0.968583161128631,0.23829072208714322,-0.9358232199166062,0.2479434154068303,-0.9489103926779554,0.24868988716485524,-0.968583161128631,0.23814271601782083,-0.9644557397086756,0.245740631936303,-0.9686801428874267,0.24868988716485524,-0.968583161128631,0.24815593016014817,-0.964417881737066,0.24866640105860915,-0.9677736770995222,0.24868988716485524,-0.968583161128631,0.2481554854813458,-0.9684643398922121,0.2485621516997128,-0.968586477303595,0.24868988716485524,-0.968583161128631,0.24867557726985007,-0.9684642794860232,0.2486894256329185,-0.9685635154420981,0.24868988716485524,-0.968583161128631
0.47000000000000003,0.10086976498971889,0.24061851451940847,0.10086976498971889,0.24061851451940847,0.18738131458572502,-0.9822872507286886,0.05038062235435509,-1.0865597589168392,0.05038062235435506,-0.9894425053651017,0.18738131458572502,-0.9822872507286886,0.13420773748419493,-0.8066514304790718,0.17704532171331763,-0.7301483059822692,0.18738131458572502,-0.9822872507286886,0.12813573372047074,-0.9533128414909154,0.1598723716830053,-0.9832119548921071,0.18738131458572502,-0.9822872507286886,0.17945438091547028,-0.9467977724915997,0.18678442922666905,-0.9613104620840363,0.18738131458572502,-0.9822872507286886,0.17934291901166877,-0.9778559402702449,0.18511062796685393,-0.9823432467420924,0.18738131458572502,-0.9822872507286886,0.18697007929685366,-0.9778175562979164,0.18736153538592626,-0.9813782326429518,0.18738131458572502,-0.9822872507286886,0.18696974425899548,-0.9821545911965232,0.1872813227404955,-0.982289197573328,0.18738131458572502,-0.9822872507286886,0.18737011161002232,-0.9821545299364313,0.18738089522368442,-0.982263448981287,0.18738131458572502,-0.9822872507286886
0.48,0.06724650999314591,0.24061851451940847,0.06724650999314591,0.24061851451940847,0.12533323356430454,-0.9921147013144778,0.033587081569570104,-1.0906416873656979,0.033587081569570076,-0.9953077801622674,0.12533323356430454,-0.9921147013144778,0.0896204089162914,-0.8096818145839161,0.11829690478160775,-0.7345835029572878,0.12533323356430454,-0.9921147013144778,0.08556568397682728,-0.9612241133350491,0.10681094287013676,-0.9925297213965909,0.12533323356430454,-0.9921147013144778,0.11998742987254937,-0.9546549776330796,0.1249174055871684,-0.9701920069323419,0.12533323356430454,-0.9921147013144778,0.11991290381585623,-0.987462515144946,0.12379115354317408,-0.992140051880569,0.12533323356430454,-0.9921147013144778,0.1250538814927282,-0.9874237540838369,0.12531898805066008,-0.9911326073488971,0.12533323356430454,-0.9921147013144778,0.12505365740454696,-0.9919718640829183,0.12526453808547658,-0.9921155929532995,0.12533323356430454,-0.9921147013144778,0.1253255359934274,-0.991971802210493,0.12533291758645684,-0.9920877996767755,0.12533323356430454,-0.9921147013144778
0.49,0.03362325499657293,0.24061851451940844,0.03362325499657293,0.24061851451940844,0.06279051952931358,-0.9980267284282716,0.016793540784785125,-1.093090844435013,0.016793540784785097,-0.9988269450405669,0.06279051952931358,-0.9980267284282716,0.0448547796361942,-0.8115000450468227,0.05922845948262273,-0.7372446211422989,0.06279051952931358,-0.9980267284282716,0.04282540043736777,-0.965978222250375,0.053474279959508396,-0.9981310915658291,0.06279051952931358,-0.9980267284282716,0.060099175343572384,-0.9593765963245612,0.06257717987622674,-0.9755306748074813,0.06279051952931358,-0.9980267284282716,0.06006184681212773,-0.9932404804165463,0.06201092955282981,-0.9980331361001183,0.06279051952931358,-0.9980267284282716,0.06264927127735143,-0.9932014925518255,0.06278307317398849,-0.9969999881474204,0.06279051952931358,-0.9980267284282716,0.0626491590140495,-0.9978776657071948,0.0627555536664014,-0.9980269553448804,0.06279051952931358,-0.9980267284282716,0.06278660108729191,-0.9978776034664069,0.06279035030574881,-0.9979979133649787,0.06279051952931358,-0.9980267284282716
0.5,-5.551115123125783e-17,0.24061851451940844,-5.551115123125783e-17,0.24061851451940844,1.2246467991473532e-16,-1.0,1.4290827431876418e-16,-1.0939072301247847,1.1660819061331467e-16,-1.0,1.2246467991473532e-16,-1.0,1.6086959428212116e-16,-0.8121061218677916,1.5959455978986645e-16,-0.7381316605373026,1.2246467991473532e-16,-1.0,2.1663341165061055e-16,-0.9675641495236245,1.2950776014217149e-16,-1.0,1.2246467991473532e-16,-1.0,1.6062913510750665e-16,-0.960951685156154,1.1688118670202225e-16,-0.9773118542602206,1.2246467991473532e-16,-1.0,-1.4147572330231679e-15,-0.9951688074777539,1.6015050300322764e-16,-1.0000000000000002,1.2246467991473532e-16,-1.0,-1.1493157779769335e-15,-0.9951297439200302,2.232416973369375e-16,-0.9989582432723004,1.2246467991473532e-16,-1.0,-7.61239356363084e-15,-0.9998488421442217,2.122198343210617e-16,-1.0,1.2246467991473532e-16,-1.0,-7.17895529367505e-15,-0.9998487797804863,8.146275693451579e-17,-0.999970538114017,1.2246467991473532e-16,-1.0
0.51,-0.03362325499657304,0.24061851451940844,-0.03362325499657304,0.24061851451940844,-0.06279051952931335,-0.9980267284282716,-0.016793540784784837,-1.093090844435013,-0.01679354078478486,-0.998826945040567,-0.06279051952931335,-0.9980267284282716,-0.04485477963619388,-0.8115000450468227,-0.05922845948262241,-0.7372446211422989,-0.06279051952931335,-0.9980267284282716,-0.04282540043736732,-0.965978222250375,-0.05347427995950813,-0.9981310915658291,-0.06279051952931335,-0.9980267284282716,-0.06009917534357207,-0.9593765963245612,-0.06257717987622652,-0.9755306748074815,-0.06279051952931335,-0.9980267284282716,-0.060061846812130566,-0.9932404804165463,-0.06201092955282948,-0.9980331361001185,-0.06279051952931335,-0.9980267284282716,-0.06264927127735373,-0.9932014925518255,-0.06278307317398804,-0.9969999881474204,-0.06279051952931335,-0.9980267284282716,-0.06264915901406472,-0.9978776657071923,-0.06275555366640098,-0.9980269553448804,-0.06279051952931335,-0.9980267284282716,-0.06278660108730628,-0.9978776034664064,-0.06279035030574866,-0.9979979133649787,-0.06279051952931335,-0.9980267284282716
0.52,-0.06724650999314602,0.2406185145194084,-0.06724650999314602,0.2406185145194084,-0.12533323356430429,-0.9921147013144779,-0.03358708156956982,-1.0906416873656979,-0.03358708156956984,-0.9953077801622675,-0.12533323356430429,-0.9921147013144779,-0.08962040891629108,-0.8096818145839161,-0.11829690478160743,-0.7345835029572878,-0.12533323356430429,-0.9921147013144779,-0.08556568397682685,-0.9612241133350491,-0.1068109428701365,-0.9925297213965909,-0.12533323356430429,-0.9921147013144779,-0.11998742987254905,-0.9546549776330796,-0.12491740558716818,-0.9701920069323419,-0.12533323356430429,-0.9921147013144779,-0.11991290381585906,-0.9874625151449462,-0.12379115354317378,-0.992140051880569,-0.12533323356430429,-0.9921147013144779,-0.1250538814927305,-0.9874237540838372,-0.12531898805065964,-0.9911326073488971,-0.12533323356430429,-0.9921147013144779,-0.1250536574045623,-0.9919718640829133,-0.12526453808547616,-0.9921155929532995,-0.12533323356430429,-0.9921147013144779,-0.12532553599344173,-0.9919718022104921,-0.12533291758645668,-0.9920877996767755,-0.12533323356430429,-0.9921147013144779
0.53,-0.100869764989719,0.2406185145194084,-0.100869764989719,0.2406185145194084,-0.18738131458572477,-0.9822872507286886,-0.050380622354354795,-1.0865597589168392,-0.05038062235435482,-0.9894425053651017,-0.18738131458572477,-0.9822872507286886,-0.13420773748419462,-0.8066514304790718,-0.17704532171331733,-0.7301483059822692,-0.18738131458572477,-0.9822872507286886,-0.1281357337204703,-0.9533128414909154,-0.15987237168300505,-0.9832119548921071,-0.18738131458572477,-0.9822872507286886,-0.17945438091546995,-0.9467977724915997,-0.1867844292266688,-0.9613104620840363,-0.18738131458572477,-0.9822872507286886,-0.1793429190116716,-0.977855940270245,-0.18511062796685365,-0.9823432467420924,-0.18738131458572477,-0.9822872507286886,-0.1869700792968559,-0.9778175562979169,-0.1873615353859258,-0.9813782326429518,-0.18738131458572477,-0.9822872507286886,-0.18696974425901083,-0.9821545911965157,-0.18728132274049514,-0.982289197573328,-0.18738131458572477,-0.9822872507286886,-0.18737011161003658,-0.9821545299364299,-0.18738089522368429,-0.9822634489812873,-0.18738131458572477,-0.9822872507286886
0.54,-0.13449301998629198,0.2406185145194084,-0.13449301998629198,0.2406185145194084,-0.24868988716485502,-0.9685831611286311,-0.06717416313913979,-1.080845059088437,-0.0671741631391398,-0.9812311206490697,-0.24868988716485502,-0.9685831611286311,-0.17852761498380765,-0.8024088927322899,-0.23531369609411457,-0.7239390302172434,-0.24868988716485502,-0.9685831611286311,-0.17045043277038968,-0.9422627712400886,-0.21252094934923393,-0.9702045677187484,-0.24868988716485502,-0.9685831611286311,-0.2382907220871429,-0.9358232199166062,-0.2479434154068301,-0.9489103926779554,-0.24868988716485502,-0.9685831611286311,-0.2381427160178237,-0.9644557397086758,-0.24574063193630272,-0.9686801428874268,-0.24868988716485502,-0.9685831611286311,-0.24815593016015047,-0.9644178817370663,-0.2486664010586087,-0.9677736770995223,-0.24868988716485502,-0.9685831611286311,-0.24815548548136127,-0.9684643398922022,-0.2485621516997124,-0.9685864773035949,-0.24868988716485502,-0.9685831611286311,-0.24867557726986433,-0.9684642794860221,-0.24868942563291835,-0.9685635154420984,-0.24868988716485502,-0.9685831611286311
0.55,-0.16811627498286497,0.24061851451940838,-0.16811627498286497,0.24061851451940838,-0.30901699437494773,-0.9510565162951535,-0.08396770392392476,-1.0734975878804918,-0.08396770392392479,-0.9706736260141714,-0.30901699437494773,-0.9510565162951535,-0.22249089105903333,-0.7969542013435702,-0.29294201374036155,-0.7159556756622099,-0.30901699437494773,-0.9510565162951535,-0.21242466422867698,-0.9280996129135282,-0.26461905881994313,-0.9535450458094329,-0.30901699437494773,-0.9510565162951535,-0.2962887614317792,-0.9217568545311767,-0.30816164751714026,-0.9330258920956461,-0.30901699437494773,-0.9510565162951535,-0.2961047318792268,-0.9473107570415307,-0.30545442923887345,-0.9512029701235644,-0.30901699437494773,-0.9510565162951535,-0.3083722182683161,-0.947273572065312,-0.3089921061730341,-0.9503703252816154,-0.30901699437494773,-0.9510565162951535,-0.3083716656859743,-0.9509547966898658,-0.308866073718343,-0.9510614142072377,-0.30901699437494773,-0.9510565162951535,-0.3090000867177157,-0.950954737375812,-0.30901656534466465,-0.9510419071967622,-0.30901699437494773,-0.9510565162951535
0.56,-0.20173952997943795,0.24061851451940838,-0.20173952997943795,0.24061851451940838,-0.3681245526846783,-0.9297764858882512,-0.10076124470870974,-1.0645173452930028,-0.10076124470870977,-0.9577700214604066,-0.3681245526846783,-0.9297764858882512,-0.26600841535377484,-0.7902873563129127,-0.34977026046842075,-0.7061982423171689,-0.3681245526846783,-0.9297764858882512,-0.2539733111974241,-0.91085642265104,-0.3160290830462529,-0.933281585363627,-0.3681245526846783,-0.9297764858882512,-0.35324295956612783,-0.9046315065649833,-0.3672092339836033,-0.9137007946848111,-0.3681245526846783,-0.9297764858882512,-0.35302355487633413,-0.9264835616137304,-0.3640279298951436,-0.9299786045849111,-0.3681245526846783,-0.9297764858882512,-0.3673833406008086,-0.9264471941715264,-0.3681009382109892,-0.929233979510402,-0.3681245526846783,-0.9297764858882512,-0.36738268227449056,-0.9296946390506458,-0.3679558637119173,-0.9297830558437987,-0.3681245526846783,-0.9297764858882512,-0.3681056490133927,-0.9296945810626563,-0.3681242387969843,-0.9297675794491455,-0.3681245526846783,-0.9297764858882512
0.5700000000000001,-0.23536278497601093,0.24061851451940838,-0.23536278497601093,0.24061851451940838,-0.42577929156507266,-0.9048270524660195,-0.11755478549349473,-1.0539043313259704,-0.11755478549349475,-0.9425203069877757,-0.42577929156507266,-0.9048270524660195,-0.30899103751193535,-0.7824083576403177,-0.40563842209465467,-0.6946667301821207,-0.42577929156507266,-0.9048270524660195,-0.29501125677872314,-0.8905736024012756,-0.36661340497928324,-0.9094730928473458,-0.42577929156507266,-0.9048270524660195,-0.4089504678226102,-0.8844873018542913,-0.4248598145278673,-0.8909886757593105,-0.42577929156507266,-0.9048270524660195,-0.40869646233402557,-0.9020502763748373,-0.42124035171722257,-0.9050883613773492,-0.42577929156507266,-0.9048270524660195,-0.4249581905864895,-0.9020148680172039,-0.42575987024950074,-0.9044446622060519,-0.42577929156507266,-0.9048270524660195,-0.42495742908989886,-0.9047672757577087,-0.42559893272480975,-0.9048352483914348,-0.42577929156507266,-0.9048270524660195,-0.42575906473049846,-0.9047672193245185,-0.4257791771341053,-0.9048242695650222,-0.42577929156507266,-0.9048270524660195
0.58,-0.2689860399725835,0.24061851451940838,-0.2689860399725835,0.24061851451940838,-0.481753674101715,-0.8763066800438637,-0.13434832627827953,-1.0416585459793946,-0.13434832627827956,-0.9249244825962786,-0.481753674101715,-0.8763066800438637,-0.35134960717741753,-0.7733172053257849,-0.46038648443542507,-0.681361139257065,-0.481753674101715,-0.8763066800438637,-0.3354533840746655,-0.8672988999217323,-0.41623440757015373,-0.8821891849931516,-0.481753674101715,-0.8763066800438637,-0.4632116663924535,-0.8613716618419603,-0.4808912664263532,-0.8649528515991597,-0.481753674101715,-0.8763066800438637,-0.4629239584304926,-0.8741003674625192,-0.4768748818670568,-0.8766277411431999,-0.481753674101715,-0.8763066800438637,-0.4808710287307541,-0.8740660562281799,-0.48174146526088607,-0.8760963743043115,-0.481753674101715,-0.8763066800438637,-0.4808701670421049,-0.8762705311917638,-0.4815682235177327,-0.8763163122239122,-0.481753674101715,-0.8763066800438637,-0.48173284386008886,-0.8762704765360071,-0.48175383835500785,-0.8763101750107125,-0.481753674101715,-0.8763066800438637
0.59,-0.3026092949691565,0.24061851451940836,-0.3026092949691565,0.24061851451940836,-0.5358267949789964,-0.8443279255020152,-0.1511418670630645,-1.0277799892532753,-0.15114186706306454,-0.9049825482859151,-0.5358267949789964,-0.8443279255020152,-0.39299497399412553,-0.7630138993693143,-0.5138544333070957,-0.6662814695420018,-0.5358267949789964,-0.8443279255020152,-0.3752145761873442,-0.8410874087787523,-0.46475447376998563,-0.8515101888001552,-0.5358267949789964,-0.8443279255020152,-0.5158307024688278,-0.8353393035774428,-0.5350864107693859,-0.8356663794505299,-0.5358267949789964,-0.8443279255020152,-0.5155103120061262,-0.8427363955284592,-0.530719338414739,-0.8447061305470915,-0.5358267949789964,-0.8443279255020152,-0.534902337608434,-0.8427033154303041,-0.5358247625115389,-0.8442968097488203,-0.5358267949789964,-0.8443279255020152,-0.5349013790993006,-0.844316274454058,-0.5356430888979927,-0.8443386609989608,-0.5358267949789964,-0.8443279255020152,-0.5358061018849974,-0.8443162217913902,-0.535827305217479,-0.8443375751611831,-0.5358267949789964,-0.8443279255020152
0.6,-0.3362325499657295,0.24061851451940836,-0.3362325499657295,0.24061851451940836,-0.587785252292473,-0.8090169943749476,-0.1679354078478495,-1.0122686611476128,-0.16793540784784955,-0.8826945040566853,-0.587785252292473,-0.8090169943749476,-0.43383798760596193,-0.751498439770906,-0.5658822545260281,-0.6494277210369314,-0.587785252292473,-0.8090169943749476,-0.4142097162188506,-0.8120015683475248,-0.5120359865298983,-0.8175271415340155,-0.587785252292473,-0.8090169943749476,-0.5666160283899769,-0.8064522397167858,-0.5872337187203194,-0.80321205752575,-0.587785252292473,-0.8090169943749476,-0.5662640943723987,-0.8080737288067151,-0.5825668318968102,-0.8094464566827292,-0.587785252292473,-0.8090169943749476,-0.5868396586167598,-0.8080420093290617,-0.587796143075892,-0.8091670260591719,-0.587785252292473,-0.8090169943749476,-0.586838607039428,-0.8090299944628079,-0.5876101499162939,-0.8090283655066716,-0.587785252292473,-0.8090169943749476,-0.5877654305587268,-0.8090299440010577,-0.5877861573770187,-0.8090323981906411,-0.587785252292473,-0.8090169943749476
0.61,-0.36985580496230247,0.24061851451940836,-0.36985580496230247,0.24061851451940836,-0.6374239897486896,-0.7705132427757893,-0.18472894863263448,-0.9951245616624065,-0.18472894863263453,-0.858060349908589,-0.6374239897486896,-0.7705132427757893,-0.47378949765683004,-0.73877082653056,-0.616309933908585,-0.6307998937418532,-0.6374239897486896,-0.7705132427757893,-0.4523536872712768,-0.7801111638120835,-0.5579413288010121,-0.7803417907269393,-0.6374239897486896,-0.7705132427757893,-0.6153809397823548,-0.7747797785226296,-0.6371280177746682,-0.7676824250033036,-0.6374239897486896,-0.7705132427757893,-0.6149987171207507,-0.7702402179245238,-0.6322164268745694,-0.7709847954005671,-0.6374239897486896,-0.7705132427757893,-0.6364784078826919,-0.7702099835331445,-0.6374501714820279,-0.7708410709747134,-0.6374239897486896,-0.7705132427757893,-0.6364772673560484,-0.7705503223222612,-0.6372641310538926,-0.7705246637187203,-0.6374239897486896,-0.7705132427757893,-0.6374057400022617,-0.7705502742606107,-0.6374253143262305,-0.7705337344452792,-0.6374239897486896,-0.7705132427757893
0.62,-0.40347905995887545,0.24061851451940833,-0.40347905995887545,0.24061851451940833,-0.6845471059286887,-0.7289686274214116,-0.20152248941741946,-0.9763476907976569,-0.20152248941741951,-0.8310800858416266,-0.6845471059286887,-0.7289686274214116,-0.512760353790633,-0.7248310596482763,-0.664977457271129,-0.6103979876567678,-0.6845471059286887,-0.7289686274214116,-0.4895613724467147,-0.7454933261653088,-0.602332883534447,-0.7400665941776822,-0.6845471059286887,-0.7289686274214116,-0.6619441137037605,-0.7403985238642086,-0.6845711980192359,-0.7291797620278321,-0.6845471059286887,-0.7289686274214116,-0.6615329699314775,-0.7293758324555573,-0.679473803492378,-0.7294699335563836,-0.6845471059286887,-0.7289686274214116,-0.6836226687189046,-0.7293472021219706,-0.6845904105053788,-0.7294655651740883,-0.6845471059286887,-0.7289686274214116,-0.6836214437129051,-0.7290285024368026,-0.6844086695238902,-0.7289794186713087,-0.6845471059286887,-0.7289686274214116,-0.6845310688229294,-0.7290284569650001,-0.6845488457988469,-0.7289932978844486,-0.6845471059286887,-0.7289686274214116
0.63,-0.4371023149554485,0.24061851451940833,-0.4371023149554485,0.24061851451940833,-0.7289686274214113,-0.684547105928689,-0.21831603020220444,-0.955938048553364,-0.21831603020220447,-0.8017537118557978,-0.7289686274214113,-0.684547105928689,-0.5506614056512739,-0.709679139124055,-0.7117248104300221,-0.588222002781675,-0.7289686274214113,-0.684547105928689,-0.5257476548472563,-0.7082325322089262,-0.645073033681323,-0.6968247199515472,-0.7289686274214113,-0.684547105928689,-0.7061301467864707,-0.7033923752173504,-0.7293729183912434,-0.6878160897101319,-0.7289686274214113,-0.684547105928689,-0.7056915583826127,-0.6856322592156217,-0.7241519190359673,-0.6850628851807585,-0.7289686274214113,-0.684547105928689,-0.7280859580227232,-0.6856053459571538,-0.7290302061269786,-0.6851992410705176,-0.7289686274214113,-0.684547105928689,-0.7280846533414894,-0.684627814015737,-0.7288570958104561,-0.684556526006818,-0.7289686274214113,-0.684547105928689,-0.7289553590615794,-0.6846277713133467,-0.7289707464134094,-0.6845748373631575,-0.7289686274214113,-0.684547105928689
0.64,-0.47072556995202147,0.24061851451940833,-0.47072556995202147,0.24061851451940833,-0.7705132427757894,-0.6374239897486895,-0.23510957098698942,-0.9338956349295274,-0.23510957098698945,-0.7700812279511027,-0.7705132427757894,-0.6374239897486895,-0.587403502882656,-0.6933150649578959,-0.756391979201627,-0.5642719391165746,-0.7705132427757894,-0.6374239897486895,-0.5608274175749935,-0.668420604553507,-0.6860241621927603,-0.6507500463803855,-0.7705132427757894,-0.6374239897486895,-0.7477700933803763,-0.663852527664477,-0.7713513129374587,-0.6437131701271561,-0.7705132427757894,-0.6374239897486895,-0.7473056417588146,-0.6391724623008093,-0.7660716694907445,-0.6379363615694534,-0.7705132427757894,-0.6374239897486895,-0.7696919640123099,-0.6391473727379244,-0.7705934396727194,-0.6382124376828257,-0.7705132427757894,-0.6374239897486895,-0.7696905847759019,-0.637522944787625,-0.7704331825697794,-0.6374312731912761,-0.7705132427757894,-0.6374239897486895,-0.7705031928878503,-0.6375229050233145,-0.7705156714547978,-0.6374534997154134,-0.7705132427757894,-0.6374239897486895
0.65,-0.5043488249485945,0.2406185145194083,-0.5043488249485945,0.2406185145194083,-0.8090169943749473,-0.5877852522924732,-0.25190311177177444,-0.9102204499261476,-0.2519031117717745,-0.7360626341275415,-0.8090169943749473,-0.5877852522924732,-0.6228974951286823,-0.6757388371497991,-0.798818949402306,-0.5385477966614669,-0.8090169943749473,-0.5877852522924732,-0.5947155437320184,-0.6261567116184688,-0.725048652019879,-0.6019871620625968,-0.8090169943749473,-0.5877852522924732,-0.7867020036961153,-0.6218774718946034,-0.8103336970733241,-0.5970025063220145,-0.8090169943749473,-0.5877852522924732,-0.7862133708602518,-0.5901702048680938,-0.8050625511000981,-0.5882741952946947,-0.8090169943749473,-0.5877852522924732,-0.8082752526943898,-0.5901470388004969,-0.8091152441500675,-0.5886865515822048,-0.8090169943749473,-0.5877852522924732,-0.8082738043193144,-0.5878993189162481,-0.8089718590165372,-0.5877896526168404,-0.8090169943749473,-0.5877852522924732,-0.809010488088112,-0.5878992822471208,-0.8090196308272987,-0.5878151467845505,-0.8090169943749473,-0.5877852522924732
0.66,-0.5379720799451674,0.2406185145194083,-0.5379720799451674,0.2406185145194083,-0.8443279255020153,-0.5358267949789963,-0.2686966525565594,-0.8849124935432242,-0.26869665255655945,-0.6996979303851136,-0.8443279255020153,-0.5358267949789963,-0.6570542320332561,-0.6569504556997645,-0.8388457068484217,-0.5110495754163517,-0.8443279255020153,-0.5358267949789963,-0.6273269164204229,-0.5815473676320738,-0.7620088861137991,-0.5506913658631284,-0.8443279255020153,-0.5358267949789963,-0.822771461948208,-0.577572994203339,-0.8461572738420874,-0.547825342303972,-0.8443279255020153,-0.5358267949789963,-0.8222604258114872,-0.5388095326583757,-0.8409633219237055,-0.5362707181373588,-0.8443279255020153,-0.5358267949789963,-0.8436819404578164,-0.5387883826613876,-0.8444426817986938,-0.5368134439147226,-0.8443279255020153,-0.5358267949789963,-0.8436804286363297,-0.5359523812835305,-0.844319887919677,-0.5358276309906075,-0.8443279255020153,-0.5358267949789963,-0.8443251495268747,-0.5359523478544982,-0.8443306383607094,-0.5358556287332971,-0.8443279255020153,-0.5358267949789963
0.67,-0.5715953349417404,0.2406185145194083,-0.5715953349417404,0.2406185145194083,-0.8763066800438636,-0.48175367410171527,-0.2854901933413444,-0.8579717657807573,-0.28549019334134446,-0.6609871167238196,-0.8763066800438636,-0.48175367410171527,-0.6897845632402806,-0.6369499206077922,-0.8763122373563368,-0.48177727538122894,-0.8763066800438636,-0.48175367410171527,-0.6585764187422991,-0.534706432631431,-0.796767247425641,-0.49702866691347597,-0.8763066800438636,-0.48175367410171527,-0.8558321244981911,-0.5310521764928863,-0.878669840173929,-0.49633266304845064,-0.8763066800438636,-0.48175367410171527,-0.8553005538703651,-0.48528421926197574,-0.8736226633958392,-0.4821300929400606,-0.8763066800438636,-0.48175367410171527,-0.8757703301872707,-0.48526517030468447,-0.8764353798714737,-0.4827948034995694,-0.8763066800438636,-0.48175367410171527,-0.8757687608655401,-0.48188684047794655,-0.8763365023313031,-0.4817503776031643,-0.8763066800438636,-0.48175367410171527,-0.8763076739099709,-0.48188681042115317,-0.8763093138111115,-0.48178001615297117,-0.8763066800438636,-0.48175367410171527
0.68,-0.6052185899383133,0.2406185145194083,-0.6052185899383133,0.2406185145194083,-0.9048270524660198,-0.42577929156507216,-0.30228373412612936,-0.829398266638747,-0.3022837341261294,-0.6199301931436594,-0.9048270524660198,-0.42577929156507216,-0.7209993383936587,-0.6157372318738823,-0.911058526742413,-0.4507308965560989,-0.9048270524660198,-0.42577929156507216,-0.6883789337997388,-0.4857551124624944,-0.8291861189065244,-0.44117578461168355,-0.9048270524660198,-0.42577929156507216,-0.8857462579977522,-0.48243539627204235,-0.9077304931450915,-0.442685194497029,-0.9048270524660198,-0.42577929156507216,-0.8851961072368952,-0.42979717312657456,-0.9028998418836717,-0.42606559938114386,-0.9048270524660198,-0.42577929156507216,-0.9044115082913862,-0.42978030221326274,-0.9049661216623133,-0.4268414660030471,-0.9048270524660198,-0.42577929156507216,-0.904409887646584,-0.42591587300018785,-0.9048939991724635,-0.42577145426239693,-0.9048270524660198,-0.42577929156507216,-0.9048317053367244,-0.4259158464344809,-0.9048294350703839,-0.42580179367780163,-0.9048270524660198,-0.42577929156507216
0.6900000000000001,-0.6388418449348864,0.24061851451940827,-0.6388418449348864,0.24061851451940827,-0.9297764858882515,-0.3681245526846778,-0.31907727491091437,-0.7991919961171934,-0.3190772749109144,-0.5765271596446329,-0.9297764858882515,-0.3681245526846778,-0.750609407137294,-0.5933123894980346,-0.9429245608230135,-0.4179104389409614,-0.9297764858882515,-0.3681245526846778,-0.7166493446948341,-0.4348219587800642,-0.8591278835075696,-0.3833201486223428,-0.9297764858882515,-0.3681245526846778,-0.9123852775318642,-0.431850326656197,-0.9332103362370083,-0.387053403557441,-0.9297764858882515,-0.3681245526846778,-0.911818580862139,-0.37255980630760127,-0.9286653702455835,-0.3682988736695747,-0.9297764858882515,-0.3681245526846778,-0.9294899000395995,-0.37254518214395216,-0.9299213897972525,-0.36917268918830043,-0.9297764858882515,-0.3681245526846778,-0.9294882344560002,-0.368260291371074,-0.9298782867996267,-0.36811196987018324,-0.9297764858882515,-0.3681245526846778,-0.9297845392985243,-0.3682602684015278,-0.9297784382833028,-0.3681420179969954,-0.9297764858882515,-0.3681245526846778
0.7000000000000001,-0.6724650999314593,0.24061851451940827,-0.6724650999314593,0.24061851451940827,-0.9510565162951535,-0.30901699437494756,-0.3358708156956993,-0.7673529542160963,-0.3358708156956994,-0.5307780162267399,-0.9510565162951535,-0.30901699437494756,-0.7785256191150893,-0.5696753934802492,-0.9717503254145002,-0.38331590253581643,-0.9510565162951535,-0.30901699437494756,-0.7433025345296769,-0.38204286904778584,-0.8864549241798968,-0.32365989887659363,-0.9510565162951535,-0.30901699437494756,-0.93563028476192,-0.3794319363673344,-0.9549931855954329,-0.32961749810357743,-0.9510565162951535,-0.30901699437494756,-0.9350491502570943,-0.31379136496106935,-0.9508016693894684,-0.30905910216073734,-0.9510565162951535,-0.30901699437494756,-0.95090378060202,-0.31377904764665404,-0.9512018588053051,-0.31001538424078784,-0.9510565162951535,-0.30901699437494756,-0.9509020766461822,-0.3091476789999264,-0.9511893836756458,-0.30899970281169675,-0.9510565162951535,-0.30901699437494756,-0.9510675729628257,-0.3091476597174207,-0.9510578637681445,-0.3090284433438,-0.9510565162951535,-0.30901699437494756
0.71,-0.7060883549280319,0.24061851451940827,-0.7060883549280319,0.24061851451940827,-0.968583161128631,-0.2486898871648553,-0.3526643564804841,-0.7338811409354561,-0.3526643564804842,-0.4826827628899813,-0.968583161128631,-0.2486898871648553,-0.8046588239709477,-0.5448262438205264,-0.9973758063332356,-0.3469472873406645,-0.968583161128631,-0.2486898871648553,-0.7682533864063589,-0.32756108653815147,-0.9110296238746257,-0.262403885572125,-0.968583161128631,-0.2486898871648553,-0.9553726060688659,-0.32532248973403294,-0.9729762762895673,-0.2705674269754856,-0.968583161128631,-0.2486898871648553,-0.9547792093015809,-0.2537182215788615,-0.96920372983104,-0.24858216889313428,-0.968583161128631,-0.2486898871648553,-0.9685657391866103,-0.25370826232740634,-0.9687228339854866,-0.24960330316949558,-0.968583161128631,-0.2486898871648553,-0.9685640035817265,-0.2488114948448451,-0.9687418652689994,-0.24866819451915548,-0.968583161128631,-0.2486898871648553,-0.9685966997745153,-0.24881147932569767,-0.9685837458461176,-0.24869461772742268,-0.968583161128631,-0.2486898871648553
0.72,-0.7397116099246049,0.24061851451940824,-0.7397116099246049,0.24061851451940824,-0.9822872507286887,-0.18738131458572463,-0.3694578972652691,-0.698776556275272,-0.36945789726526923,-0.43224139963435576,-0.9822872507286887,-0.18738131458572463,-0.8289198713487728,-0.5187649405188655,-1.0196409893955827,-0.30880459335550464,-0.9822872507286887,-0.18738131458572463,-0.7914167834269727,-0.27152720033249683,-0.9327143655428769,-0.19977166917317155,-0.9822872507286887,-0.18738131458572463,-0.9715143306963385,-0.26967154669146287,-0.987070968571191,-0.2101028799793674,-0.9822872507286887,-0.18738131458572463,-0.9709109080531265,-0.19257312896645787,-0.9837797732521386,-0.1871097570459836,-0.9822872507286887,-0.18738131458572463,-0.9824030936679804,-0.19256556985539774,-0.982414633586489,-0.1881761822838883,-0.9822872507286887,-0.18738131458572463,-0.9824013332674848,-0.18749015106954983,-0.9824652563051063,-0.18735581776394927,-0.9822872507286887,-0.18738131458572463,-0.9823026466108615,-0.18749013937520806,-0.9822869449066653,-0.18737895336028645,-0.9822872507286887,-0.18738131458572463
0.73,-0.7733348649211779,0.24061851451940824,-0.7733348649211779,0.24061851451940824,-0.9921147013144778,-0.1253332335643046,-0.3862514380500541,-0.6620392002355446,-0.3862514380500542,-0.379453926459864,-0.9921147013144778,-0.1253332335643046,-0.8512196108924676,-0.49149148357526684,-1.0383858604179033,-0.2688878205803374,-0.9921147013144778,-0.1253332335643046,-0.8127076086936099,-0.21409914532100546,-0.9513715321357704,-0.13599352041051826,-0.9921147013144778,-0.1253332335643046,-0.983968848893796,-0.21263596278139008,-0.9972034541337903,-0.14843328788758275,-0.9921147013144778,-0.1253332335643046,-0.9833576905558514,-0.13059443596312006,-0.9944519140590367,-0.12488840431772798,-0.9921147013144778,-0.1253332335643046,-0.9923582531020818,-0.13058930971393576,-0.9922229113154508,-0.12597884174660962,-0.9921147013144778,-0.1253332335643046,-0.9923564748626079,-0.12542606707468823,-0.9923043654935021,-0.12530482342319857,-0.9921147013144778,-0.1253332335643046,-0.9921312519418976,-0.12542605925147918,-0.992113420269706,-0.12532377491974114,-0.9921147013144778,-0.1253332335643046
0.74,-0.8069581199177509,0.24061851451940824,-0.8069581199177509,0.24061851451940824,-0.9980267284282716,-0.06279051952931321,-0.40304497883483914,-0.6236690728162737,-0.4030449788348392,-0.32432034336650595,-0.9980267284282716,-0.06279051952931321,-0.8714688922459352,-0.4630058729897306,-1.0534504052165603,-0.22719696901516276,-0.9980267284282716,-0.06279051952931321,-0.8320407453083626,-0.1554422022027059,-0.9668635066044261,-0.0713104202814977,-0.9980267284282716,-0.06279051952931321,-0.9926613900596548,-0.1543798891521734,-1.0033154623716865,-0.08577782243864727,-0.9980267284282716,-0.06279051952931321,-0.9920448326493541,-0.06802526490451542,-1.0011568209407458,-0.06216851222543783,-0.9980267284282716,-0.06279051952931321,-0.9983890255211042,-0.06802259469535865,-0.9981089161922867,-0.06326024120191494,-0.9980267284282716,-0.06279051952931321,-0.9983872364748905,-0.0628647034547126,-0.9982195598546783,-0.06276036965887895,-0.9980267284282716,-0.06279051952931321,-0.9980436836750602,-0.06286469953365276,-0.9980244426522488,-0.06277434946994156,-0.9980267284282716,-0.06279051952931321
0.75,-0.8405813749143238,0.24061851451940824,-0.8405813749143238,0.24061851451940824,-1.0,-1.8369701987210297e-16,-0.4198385196196241,-0.5836661740174593,-0.41983851961962415,-0.2668406503542815,-1.0,-1.8369701987210297e-16,-0.8895785650530785,-0.4333081087622566,-1.0646746096079158,-0.18373203865998064,-1.0,-1.8369701987210297e-16,-0.8493310763733226,-0.09572899748547231,-0.9790526718999641,-0.005974060049990187,-1.0,-1.8369701987210297e-16,-0.997529560884423,-0.09507477255876562,-1.0053649666391649,-0.02236539633723288,-1.0,-1.8369701987210297e-16,-0.9969099797775963,-0.005112650827792213,-1.0038463784273224,0.0007966906748787075,-1.0,-1.8369701987210297e-16,-1.0004688684028655,-0.005112450139899582,-1.0000496867660227,-0.00027249147985036623,-1.0,-1.8369701987210297e-16,-1.0004670756297127,-5.35796046763396e-05,-1.0001869757703679,3.046236022758423e-05,-1.0,-1.8369701987210297e-16,-1.0000165956012306,-5.3579601344073884e-05,-0.9999967453054739,2.2097943750328735e-05,-1.0,-1.8369701987210297e-16
0.76,-0.8742046299108969,0.24061851451940822,-0.8742046299108969,0.24061851451940822,-0.9980267284282716,0.06279051952931283,-0.43663206040440905,-0.5420305038391016,-0.4366320604044091,-0.20701484742319085,-0.9980267284282716,0.06279051952931283,-0.9054594789578011,-0.40239819089284495,-1.0718984594083325,-0.13849302951479112,-0.9980267284282716,0.06279051952931283,-0.8644934849905821,-0.035139503486024716,-0.9878014109735047,0.05975315875357554,-0.9980267284282716,0.06279051952931283,-0.9985238834938353,-0.03489935536271306,-1.0033268905096047,0.04156533674583242,-0.9980267284282716,0.06279051952931283,-0.997903684797789,0.05789335758089731,-1.0024883484481741,0.06375223164706392,-0.9980267284282716,0.06279051952931283,-0.9985870792089923,0.05789108508149959,-0.9980381767095977,0.06273017762382829,-0.9980267284282716,0.06279051952931283,-0.9985852898078795,0.06275872112548474,-0.9981986638810808,0.06281966187140053,-0.9980267284282716,0.06279051952931283,-0.9980422216089986,0.06275871721101617,-0.9980226131593686,0.06281737882887299,-0.9980267284282716,0.06279051952931283
0.77,-0.9078278849074699,0.24061851451940822,-0.9078278849074699,0.24061851451940822,-0.9921147013144779,0.12533323356430423,-0.45342560118919406,-0.49876206228120024,-0.45342560118919417,-0.1448429345732338,-0.9921147013144779,0.12533323356430423,-0.9190224836040061,-0.3702761193814955,-1.0749619404341726,-0.09147994157959412,-0.9921147013144779,0.12533323356430423,-0.8774428542622327,0.026138961670071327,-0.9929721067761679,0.12559812433222284,-0.9921147013144779,0.12533323356430423,-0.9956083335919869,0.025960324467844124,-0.9971938140346063,0.10576598217356434,-0.9921147013144779,0.12533323356430423,-0.9949899457892775,0.1207406352964265,-0.9970670318903674,0.1264425227126963,-0.9921147013144779,0.12533323356430423,-0.9927489233861863,0.12073589584042577,-0.9920833088095841,0.1254924934919953,-0.9921147013144779,0.12533323356430423,-0.9927471444466577,0.1253235546583969,-0.9922626649546741,0.12535928655120654,-0.9921147013144779,0.12533323356430423,-0.9921284070949934,0.12532354684156305,-0.9921099095953061,0.12536334152289536,-0.9921147013144779,0.12533323356430423
0.78,-0.9414511399040428,0.24061851451940822,-0.9414511399040428,0.24061851451940822,-0.9822872507286887,0.18738131458572427,-0.470219141973979,-0.4538608493437556,-0.4702191419739791,-0.0803249118044105,-0.9822872507286887,0.18738131458572427,-0.9301784286355963,-0.3369418942282084,-1.0737050385017988,-0.042692774854389694,-0.9822872507286887,0.18738131458572427,-0.8880940672903669,0.08791173404840437,-0.9944271422590737,0.19127701462242688,-0.9822872507286887,0.18738131458572427,-0.9887608786044684,0.08731093335817204,-0.9869766800031214,0.16997840434282224,-0.9822872507286887,0.18738131458572427,-0.9881467438624267,0.18317595652227636,-0.9875839301569318,0.18861253566807326,-0.9822872507286887,0.18738131458572427,-0.9829756972248697,0.183168766280282,-0.9822099543672819,0.18775926075475335,-0.9822872507286887,0.18738131458572427,-0.9829739357983073,0.18739322355440016,-0.982403013849754,0.18740246046251638,-0.9822872507286887,0.18738131458572427,-0.9822985772704925,0.18739321186608612,-0.9822820407625861,0.1874128726409577,-0.9822872507286887,0.18738131458572427
0.79,-0.9750743949006159,0.2406185145194082,-0.9750743949006159,0.2406185145194082,-0.9685831611286311,0.24868988716485493,-0.487012682758764,-0.4073268650267674,-0.48701268275876414,-0.013460779116720827,-0.9685831611286311,0.24868988716485493,-0.9388381636964753,-0.3023955154329836,-1.0679677394275733,0.007868470660822198,-0.9685831611286311,0.24868988716485493,-0.8963620071770763,0.14997680390571738,-0.9920289003733423,0.25649529729411474,-0.9685831611286311,0.24868988716485493,-0.9779740158215003,0.14895184212694318,-0.9727055002005814,0.23393472668430937,-0.9685831611286311,0.24868988716485493,-0.9773665809675064,0.24494600851566922,-0.9740584067251676,0.25000902318029183,-0.9685831611286311,0.24868988716485493,-0.9693047229695069,0.2449363936016259,-0.968458835027643,0.249276525282291,-0.9685831611286311,0.24868988716485493,-0.9693029860404142,0.24872198409716462,-0.9686596686977033,0.24870436701664206,-0.9685831611286311,0.24868988716485493,-0.9685916423482465,0.2487219685835833,-0.9685778576628876,0.24872089493549326,-0.9685831611286311,0.24868988716485493
0.8,-1.008697649897189,0.2406185145194082,-1.008697649897189,0.2406185145194082,-0.9510565162951536,0.30901699437494723,-0.503806223543549,-0.35916010933023595,-0.5038062235435491,0.05574946348983499,-0.9510565162951536,0.30901699437494723,-0.944912538430546,-0.26663698299582106,-1.0575900290278586,0.06020379496604141,-0.9510565162951536,0.30901699437494723,-0.9021615570244529,0.2121248156899074,-0.9856397640700939,0.32094772975066527,-0.9510565162951536,0.30901699437494723,-0.9632553105410672,0.21067512598623603,-0.9544300616680257,0.2973573316625725,-0.9510565162951536,0.30901699437494723,-0.9626570177035773,0.30579844367025516,-0.9565283487049521,0.31038178596242594,-0.9510565162951536,0.30901699437494723,-0.9517892735748984,0.30578644010355777,-0.9508863440524805,0.3097927821019984,-0.9510565162951536,0.30901699437494723,-0.9517875680323172,0.30906704850930483,-0.9510883624271252,0.30902323185981784,-0.9510565162951536,0.30901699437494723,-0.9510618398885173,0.3090670292318125,-0.9510514965468504,0.3090453566222791,-0.9510565162951536,0.30901699437494723
0.81,-1.0423209048937618,0.2406185145194082,-1.0423209048937618,0.2406185145194082,-0.9297764858882512,0.36812455268467825,-0.520599764328334,-0.30936058225416085,-0.5205997643283341,0.12730581601525728,-0.9297764858882512,0.36812455268467825,-0.9483124024817117,-0.22966629691672077,-1.0424118931190174,0.11431319806126819,-0.9297764858882512,0.36812455268467825,-0.9054075999345887,0.27413906804002613,-0.9751221163004483,0.3843183591289095,-0.9297764858882512,0.36812455268467825,-0.9446279342120518,0.27226556454153567,-0.932220632961232,0.3599588607760024,-0.9297764858882512,0.36812455268467825,-0.944041211127375,0.36548296985635076,-0.9350508283970451,0.36948498602780205,-0.9297764858882512,0.36812455268467825,-0.9304984245027378,0.3654686234811607,-0.9295642840544158,0.3690602272398428,-0.9297764858882512,0.36812455268467825,-0.9304967571119312,0.3681895775343003,-0.9297603737545003,0.36812129040114616,-0.9297764858882512,0.36812455268467825,-0.9297785148897517,0.36818955456915076,-0.9297721584995752,0.36814820704084394,-0.9297764858882512,0.36812455268467825
0.8200000000000001,-1.0759441598903348,0.24061851451940816,-1.0759441598903348,0.24061851451940816,-0.9048270524660196,0.4257792915650726,-0.537393305113119,-0.2579282837985424,-0.5373933051131191,0.20120827845954584,-0.9048270524660196,0.4257792915650726,-0.9489486054938754,-0.19148345719568277,-1.0222733175174117,0.1701966799465024,-0.9048270524660196,0.4257792915650726,-0.9060150190095759,0.33579551378627925,-0.9603383400155259,0.44628052229913,-0.9048270524660196,0.4257792915650726,-0.92213120257737,0.3335006417917333,-0.9061686704098442,0.42144221455683356,-0.9048270524660196,0.4257792915650726,-0.9215584525621972,0.42375247901872903,-0.9097027648513962,0.4270785060233712,-0.9048270524660196,0.4257792915650726,-0.9055168299527336,0.42373584537898895,-0.9045795182080202,0.4268360534860009,-0.9048270524660196,0.4257792915650726,-0.9055152073272702,0.42585565844780215,-0.9047622147648453,0.42576573450702093,-0.9048270524660196,0.4257792915650726,-0.9048258385270747,0.42585563188583864,-0.9048238294367232,0.4257963533305397,-0.9048270524660196,0.4257792915650726
0.8300000000000001,-1.1095674148869077,0.24061851451940816,-1.1095674148869077,0.24061851451940816,-0.8763066800438634,0.4817536741017157,-0.5541868458979039,-0.20486321396338047,-0.554186845897904,0.27745685082270066,-0.8763066800438634,0.4817536741017157,-0.9467319971109405,-0.15208846383270708,-0.9970142880394043,0.22785424062174395,-0.8763066800438634,0.4817536741017157,-0.9038986973515063,0.39686275995002673,-0.9411508181664466,0.5064968458650615,-0.8763066800438634,0.4817536741017157,-0.8958211138171057,0.39415054612912637,-0.8763875243765008,0.48150055257114416,-0.8763066800438634,0.4817536741017157,-0.8952647054067875,0.48036421403196317,-0.8805815854254505,0.4829293546421791,-0.8763066800438634,0.4817536741017157,-0.8769444209225852,0.48034535820060914,-0.8760335319546066,0.48288379008475246,-0.8763066800438634,0.4817536741017157,-0.8769428494969639,0.4818372633881854,-0.876195232206172,0.4817296326949399,-0.8763066800438634,0.4817536741017157,-0.8763024667709023,0.481837233334474,-0.8763049420901144,0.4817625926169628,-0.8763066800438634,0.4817536741017157
0.84,-1.1431906698834804,0.24061851451940816,-1.1431906698834804,0.24061851451940816,-0.8443279255020155,0.535826794978996,-0.5709803866826887,-0.1501653727486756,-0.5709803866826889,0.35605153310472104,-0.8443279255020155,0.535826794978996,-0.9415734269768099,-0.11148131682779402,-0.9664747905013577,0.28728588008699246,-0.8443279255020155,0.535826794978996,-0.8989735180624717,0.4571020677437826,-0.9174219337043308,0.5646192461638901,-0.8443279255020155,0.535826794978996,-0.8657708866916438,0.45397817033941806,-0.8430131455159656,0.5398172934188555,-0.8443279255020155,0.535826794978996,-0.8652331429442218,0.5350809738133208,-0.847805887342455,0.5368131181149327,-0.8443279255020155,0.535826794978996,-0.844896022491111,0.5350599701741896,-0.844041902217126,0.5369746863486298,-0.8443279255020155,0.535826794978996,-0.8448945084940717,0.5359131827229768,-0.8441751196215339,0.5357928179675102,-0.8443279255020155,0.535826794978996,-0.8443211404584399,0.5359131492963816,-0.8443279819312427,0.5358265140167899,-0.8443279255020155,0.535826794978996
0.85,-1.1768139248800533,0.24061851451940816,-1.1768139248800533,0.24061851451940816,-0.8090169943749476,0.5877852522924729,-0.5877739274674737,-0.09383476015442703,-0.5877739274674739,0.43699232530560816,-0.8090169943749476,0.5877852522924729,-0.9333837447353871,-0.06966201618094305,-0.9304948107196341,0.34849159834224863,-0.8090169943749476,0.5877852522924729,-0.8911543642445646,0.5162673525712161,-0.8890140695802985,0.6202889292662549,-0.8090169943749476,0.5877852522924729,-0.8320714986848059,0.5127391116017193,-0.8062047910342544,0.596066114733734,-0.8090169943749476,0.5877852522924729,-0.8315546861507929,0.587672356693213,-0.8115160992497648,0.5885154577806666,-0.8090169943749476,0.5877852522924729,-0.8095008877188241,0.5876492886741441,-0.8087336711416203,0.5888891391968302,-0.8090169943749476,0.5877852522924729,-0.8094994371474943,0.5878699279945689,-0.808831337442459,0.5877427372353504,-0.8090169943749476,0.5877852522924729,-0.8090082287426396,0.5878698913272692,-0.8090190393629827,0.5877753645824755,-0.8090169943749476,0.5877852522924729
0.86,-1.2104371798766262,0.24061851451940813,-1.2104371798766262,0.24061851451940813,-0.7705132427757896,0.6374239897486893,-0.6045674682522587,-0.03587137618063459,-0.6045674682522589,0.5202792274253621,-0.7705132427757896,0.6374239897486893,-0.9220738000305749,-0.02663056189215406,-0.888914334510596,0.4114713953875128,-0.7705132427757896,0.6374239897486893,-0.8803561189998762,0.5741051840271505,-0.8557896087454692,0.6731363909762464,-0.7705132427757896,0.6374239897486893,-0.7948322241469837,0.5701816714885464,-0.7661457309477646,0.6499109531833895,-0.7705132427757896,0.6374239897486893,-0.7943385415048961,0.6379160420431922,-0.7718751427771495,0.6378336537365028,-0.7705132427757896,0.6374239897486893,-0.7709021455602497,0.6378910017988204,-0.7702506213816921,0.638418164617882,-0.7705132427757896,0.6374239897486893,-0.7709007641552789,0.637502598815394,-0.7703064381675604,0.6373752560854774,-0.7705132427757896,0.6374239897486893,-0.770503218206355,0.6375025590523495,-0.7705173109039215,0.6374048731216294,-0.7705132427757896,0.6374239897486893
0.87,-1.2440604348731994,0.24061851451940813,-1.2440604348731994,0.24061851451940813,-0.7289686274214116,0.6845471059286886,-0.6213610090370438,0.023724779172700817,-0.6213610090370439,0.6059122394639819,-0.7289686274214116,0.6845471059286886,-0.9075544425062769,0.017613046038572288,-0.8415733476906061,0.4762252712227838,-0.7289686274214116,0.6845471059286886,-0.8664936654304992,0.630354785897562,-0.8176109341509639,0.7227814168314061,-0.7289686274214116,0.6845471059286886,-0.7541811724382755,0.626046855965821,-0.7230439543424056,0.7010060044692743,-0.7289686274214116,0.6845471059286886,-0.753712738795916,0.685599110161504,-0.7290690940951009,0.6845781945665107,-0.7289686274214116,0.6845471059286886,-0.7292561601822818,0.685572198204243,-0.7287464499424438,0.6853649130565722,-0.7289686274214116,0.6845471059286886,-0.7292548534041254,0.6846157079095213,-0.7287552937501156,0.6844954124596788,-0.7289686274214116,0.6845471059286886,-0.7289581503039451,0.6846156652078854,-0.7289745524962334,0.6845200256392812,-0.7289686274214116,0.6845471059286886
0.88,-1.2776836898697723,0.24061851451940813,-1.2776836898697723,0.24061851451940813,-0.684547105928689,0.7289686274214112,-0.6381545498218287,0.08495370590558003,-0.6381545498218288,0.6938913614214683,-0.684547105928689,0.7289686274214112,-0.8897365218063956,0.06306880761123661,-0.7883118360760261,0.5427532258480627,-0.684547105928689,0.7289686274214112,-0.8494818866385252,0.6847480361595831,-0.774340428747902,0.7688330821027286,-0.684547105928689,0.7289686274214112,-0.7102658260716175,0.6800683753928731,-0.6771328756327256,0.748995723326686,-0.684547105928689,0.7289686274214112,-0.7098246689331087,0.7305194004161929,-0.6833078454731357,0.7285744131496648,-0.684547105928689,0.7289686274214112,-0.6847317990828672,0.7304907251939078,-0.684385837600337,0.7295462287251344,-0.684547105928689,0.7289686274214112,-0.6847305720893816,0.7290239583244104,-0.6843442223184101,0.7289181126152517,-0.684547105928689,0.7289686274214112,-0.684537010178423,0.7290239128528939,-0.6845544884868062,0.7289357859646148,-0.684547105928689,0.7289686274214112
0.89,-1.3113069448663452,0.2406185145194081,-1.3113069448663452,0.2406185145194081,-0.6374239897486896,0.7705132427757894,-0.6549480906066137,0.14781540401800242,-0.6549480906066139,0.7842165932978207,-0.6374239897486896,0.7705132427757894,-0.868530887574835,0.10973672282583845,-0.7289697854832194,0.6110552592633487,-0.6374239897486896,0.7705132427757894,-0.8292356657260463,0.7370094669814987,-0.725840475487404,0.8108897517946596,-0.6374239897486896,0.7705132427757894,-0.6632535788559213,0.7319726445224367,-0.628672040821042,0.7935148235247647,-0.6374239897486896,0.7705132427757894,-0.6628416217544908,0.7724869076457564,-0.6348257668381062,0.7696641685468972,-0.6374239897486896,0.7705132427757894,-0.637509607404325,0.7724565850646227,-0.6373434109154377,0.7707942528386917,-0.6374239897486896,0.7705132427757894,-0.637508465029842,0.7705529666633161,-0.6372500113526397,0.7704687625483868,-0.6374239897486896,0.7705132427757894,-0.6374150702994792,0.770552918601506,-0.6374321802624663,0.7704777549371289,-0.6374239897486896,0.7705132427757894
0.9,-1.3449301998629182,0.2406185145194081,-1.3449301998629182,0.2406185145194081,-0.5877852522924734,0.8090169943749473,-0.6717416313913988,0.21230987350996866,-0.6717416313913989,0.87688793509304,-0.5877852522924734,0.8090169943749473,-0.8438483894554973,0.1576167916823783,-0.6633871817285474,0.6811313714686426,-0.5877852522924734,0.8090169943749473,-0.8056698857951542,0.7868562647227496,-0.6719734573205896,0.8485390806450974,-0.5877852522924734,0.8090169943749473,-0.6133322740392055,0.781478782500654,-0.5779478337565681,0.8341882778664953,-0.5877852522924734,0.8090169943749473,-0.6129513238357212,0.8113252168173561,-0.5838823673325032,0.8077075739672509,-0.5877852522924734,0.8090169943749473,-0.5877808858355817,0.8112933697084027,-0.5878025938524866,0.8089580707749621,-0.5877852522924734,0.8090169943749473,-0.5877798325716349,0.809039926015637,-0.5876588344421595,0.808983827868382,-0.5877852522924734,0.8090169943749473,-0.5877781927762327,0.8090398755532757,-0.5877933589635542,0.8089827613405696,-0.5877852522924734,0.8090169943749473
0.91,-1.3785534548594913,0.2406185145194081,-1.3785534548594913,0.2406185145194081,-0.5358267949789963,0.8443279255020153,-0.6885351721761838,0.278437114381478,-0.688535172176184,0.9719053868071251,-0.5358267949789963,0.8443279255020153,-0.8155998770922867,0.20670901418085566,-0.5914040106283736,0.7529815624639437,-0.5358267949789963,0.8443279255020153,-0.7786994299479413,0.8339982699339296,-0.6126017571985797,0.8813580131253912,-0.5358267949789963,0.8443279255020153,-0.5607107424517331,0.828298612867072,-0.5252741823945456,0.8706313181887055,-0.5358267949789963,0.8443279255020153,-0.5603624762989904,0.8468729759425754,-0.5307629568727648,0.8425847708131265,-0.5358267949789963,0.8443279255020153,-0.5357466694976318,0.8468397334704133,-0.5359543460272689,0.8439054031582189,-0.5358267949789963,0.8443279255020153,-0.5357457094755131,0.8443342020892569,-0.5357650587468819,0.8443113149187497,-0.5358267949789963,0.8443279255020153,-0.5358220946185013,0.8443341494254825,-0.5358337271558864,0.8442993775863495,-0.5358267949789963,0.8443279255020153
0.92,-1.4121767098560642,0.24061851451940808,-1.4121767098560642,0.24061851451940808,-0.4817536741017153,0.8763066800438636,-0.7053287129609687,0.34619712663253094,-0.7053287129609689,1.0692689484400766,-0.4817536741017153,0.8763066800438636,-0.7836962001291055,0.25701339032127085,-0.5128602579990598,0.8266058322492521,-0.4817536741017153,0.8763066800438636,-0.7482391812864994,0.8781379773567874,-0.5475877580724935,0.908912783440343,-0.4817536741017153,0.8763066800438636,-0.5056193406491436,0.8721366635546448,-0.4709932650553696,0.9024494353620679,-0.4817536741017153,0.8763066800438636,-0.505305292621902,0.8789854072507354,-0.4757793077075806,0.8741977488046303,-0.4817536741017153,0.8763066800438636,-0.4816166052065043,0.8789509042629655,-0.48199578459471865,0.8755243408675143,-0.4817536741017153,0.8763066800438636,-0.48161574218183273,0.8762978558757125,-0.4817699402866049,0.8763111657491913,-0.4817536741017153,0.8763066800438636,-0.48175158065160717,0.8762978012182656,-0.4817582348091804,0.876288352961558,-0.4817536741017153,0.8763066800438636
0.93,-1.4457999648526372,0.24061851451940808,-1.4457999648526372,0.24061851451940808,-0.4257792915650722,0.9048270524660197,-0.7221222537457537,0.41558991026312714,-0.7221222537457539,1.1689786199918943,-0.4257792915650722,0.9048270524660197,-0.7480482082098574,0.3085299201036235,-0.42759590965696864,0.9020041808245679,-0.4257792915650722,0.9048270524660197,-0.7142040229129203,0.9189705359242263,-0.47679384289345156,0.9307589155282063,-0.4257792915650722,0.9048270524660197,-0.4483104890555883,0.9126901668897325,-0.41547621668372015,0.9292383792910975,-0.4257792915650722,0.9048270524660197,-0.44803203644636086,0.9075358566197574,-0.41927031597619935,0.9024722121830164,-0.4257792915650722,0.9048270524660197,-0.42560772450804385,0.9075002329355603,-0.4261286867952275,0.9037251239691572,-0.4257792915650722,0.9048270524660197,-0.4256069618475326,0.9048060860057895,-0.4258802041820758,0.9048555593502963,-0.4257792915650722,0.9048270524660197,-0.4257797492323599,0.9048060295701962,-0.42578033541042953,0.9048229570700329,-0.4257792915650722,0.9048270524660197
0.9400000000000001,-1.47942321984921,0.24061851451940808,-1.47942321984921,0.24061851451940808,-0.36812455268467786,0.9297764858882515,-0.7389157945305387,0.48661546527326716,-0.7389157945305389,1.2710344014625787,-0.36812455268467786,0.9297764858882515,-0.7085667509784451,0.3612586035279143,-0.33545095141846226,0.9791766081898916,-0.36812455268467786,0.9297764858882515,-0.6765088379292961,0.9561837487603035,-0.40008239461257367,0.9464412230606868,-0.36812455268467786,0.9297764858882515,-0.3890592101068643,0.9496490595921019,-0.3591238351076894,0.9505841589141546,-0.36812455268467786,0.9297764858882515,-0.38881755938745716,0.9324173812645832,-0.3616026632667343,0.927359491993229,-0.36812455268467786,0.9297764858882515,-0.36794310987879325,0.9323807809009856,-0.368557870175606,0.9284419645734534,-0.36812455268467786,0.9297764858882515,-0.3679424505494068,0.929747583779932,-0.368306506971575,0.929829111370728,-0.36812455268467786,0.9297764858882515,-0.36812717636779485,0.9297475257886606,-0.3681212285334097,0.9297892259083602,-0.36812455268467786,0.9297764858882515
0.9500000000000001,-1.5130464748457833,0.24061851451940805,-1.5130464748457833,0.24061851451940805,-0.3090169943749476,0.9510565162951535,-0.7557093353153237,0.5592737916629502,-0.7557093353153239,1.3754362928521289,-0.3090169943749476,0.9510565162951535,-0.6651626780787727,0.4151994405941424,-0.23626536909990392,1.058123114345222,-0.3090169943749476,0.9510565162951535,-0.635068509437719,0.9894580731802302,-0.31731579618098055,0.9554938094429414,-0.3090169943749476,0.9510565162951535,-0.3281636663935503,0.9826959827749253,-0.302367287297913,0.9660630422034412,-0.3090169943749476,0.9510565162951535,-0.32795983884235225,0.9535443756831419,-0.3031714781744716,0.9488385044455393,-0.3090169943749476,0.9510565162951535,-0.30885045148727674,0.9535069460174603,-0.3094894475011548,0.9496349136157016,-0.3090169943749476,0.9510565162951535,-0.30884989804797347,0.9510247936846131,-0.3092617781268191,0.9511289643445456,-0.3090169943749476,0.9510565162951535,-0.30902108430355557,0.9510247343662163,-0.3090090956905225,0.9510861028320272,-0.3090169943749476,0.9510565162951535
0.96,-1.5466697298423557,0.24061851451940805,-1.5466697298423557,0.24061851451940805,-0.24868988716485535,0.968583161128631,-0.7725028761001085,0.633564889432176,-0.7725028761001087,1.4821842941605448,-0.24868988716485535,0.968583161128631,-0.6177468391547428,0.47035243130230786,-0.12987914851765647,1.1388436992905595,-0.24868988716485535,0.968583161128631,-0.5897979205402811,1.018466620690372,-0.22835643054979265,0.9574400678135804,-0.24868988716485535,0.968583161128631,-0.2659456988041399,1.0115062819447818,-0.24566881562669582,0.9752415561650055,-0.24868988716485535,0.968583161128631,-0.2657805157991642,0.970854235859874,-0.24440099786017405,0.9669177553562823,-0.24868988716485535,0.968583161128631,-0.24856049190997492,0.9708161267268325,-0.2491289533752977,0.967291771561452,-0.24868988716485535,0.968583161128631,-0.2485600465062384,0.9685540720326046,-0.2489594378919701,0.9686647602642123,-0.24868988716485535,0.968583161128631,-0.2486945011254473,0.968554011620853,-0.24867833681052004,0.968625466480356,-0.24868988716485535,0.968583161128631
0.97,-1.5802929848389287,0.24061851451940805,-1.5802929848389287,0.24061851451940805,-0.18738131458572468,0.9822872507286887,-0.7892964168848934,0.7094887585809462,-0.7892964168848937,1.5912784053878277,-0.18738131458572468,0.9822872507286887,-0.5662300838502577,0.5267175756524116,-0.016132275488080064,1.2213383630259051,-0.18738131458572468,0.9822872507286887,-0.5406119543390735,1.04287515698825,-0.13306668067012825,0.9517926810446635,-0.18738131458572468,0.9822872507286887,-0.20275136466817406,1.0357480070016567,-0.18952244412714142,0.9776764868387373,-0.18738131458572468,0.9822872507286887,-0.20262543264585042,0.9843090617268035,-0.18574522960838713,0.9816373906676886,-0.18738131458572468,0.9822872507286887,-0.18730535619628977,0.9842704244488254,-0.18767933958323324,0.9814300430360183,-0.18738131458572468,0.9822872507286887,-0.18730502055765091,0.9822657361918437,-0.18761148856954965,0.9823584871427333,-0.18738131458572468,0.9822872507286887,-0.18738541840569864,0.9822656749248537,-0.18736881521532028,0.9823320375422026,-0.18738131458572468,0.9822872507286887
0.98,-1.6139162398355018,0.24061851451940805,-1.6139162398355018,0.24061851451940805,-0.12533323356430465,0.9921147013144778,-0.8060899576696784,0.7870453991092596,-0.8060899576696787,1.7027186265339769,-0.12533323356430465,0.9921147013144778,-0.5105232618092217,0.5842948736444529,0.10513526417246112,1.3056071055512584,-0.12533323356430465,0.9921147013144778,-0.48742549393618906,1.0623421019625374,-0.03130892949310884,0.9380536217417048,-0.12533323356430465,0.9921147013144778,-0.13895147589938073,1.0550819122389414,-0.13445468475228398,0.9729148792983721,-0.12533323356430465,0.9921147013144778,-0.13886517097909892,0.9938973978821668,-0.12768861238574913,0.9930712930468171,-0.12533323356430465,0.9921147013144778,-0.12531676467679992,0.993858384231336,-0.12533883617606625,0.992098935378254,-0.12533323356430465,0.9921147013144778,-0.12531654011756235,0.9921039966943788,-0.1254264763770526,0.9921441910162627,-0.12533323356430465,0.9921147013144778,-0.12533595442480977,0.9921039348137468,-0.12532511951109668,0.9921431560578008,-0.12533323356430465,0.9921147013144778
0.99,-1.6475394948320747,0.24061851451940802,-1.6475394948320747,0.24061851451940802,-0.06279051952931326,0.9980267284282716,-0.8228834984544635,0.8662348110171166,-0.8228834984544637,1.8165049575989924,-0.06279051952931326,0.9980267284282716,-0.4505372226755376,0.6430843252784318,0.23408348464760517,1.391649926866619,-0.06279051952931326,0.9980267284282716,-0.4301534224337193,1.076518529693064,0.07705444003014592,0.9157141522436687,-0.06279051952931326,0.9980267284282716,-0.07494213713880424,1.0691614563434342,-0.0810252436342137,0.9604940376514869,-0.06279051952931326,0.9980267284282716,-0.0748955894132079,0.9996360125665887,-0.07074667839929373,1.0013292245635796,-0.06279051952931326,0.9980267284282716,-0.06282412590908756,0.9995967736567822,-0.062298675311859765,0.999381401118584,-0.06279051952931326,0.9980267284282716,-0.0628240133324701,0.9980267643436495,-0.06260732099804395,0.997967544646409,-0.06279051952931326,0.9980267284282716,-0.06279153101055261,0.998026702093597,-0.06279585136310442,0.9980084207655009,-0.06279051952931326,0.9980267284282716
1.0,-1.6811627498286477,0.24061851451940802,-1.6811627498286477,0.24061851451940802,-2.4492935982947064e-16,1.0,-0.8396770392392485,0.9470569943045171,-0.8396770392392487,1.9326373985828746,-2.4492935982947064e-16,1.0,-0.38618281609310856,0.7030859305543489,0.37087240012098965,1.4794668269719868,-2.4492935982947064e-16,1.0,-0.36871062293375617,1.0850481684508118,0.19216104494851594,0.8842548246229721,-2.4492935982947064e-16,1.0,-0.011145283897942254,1.0776328023953383,-0.0298277273432071,0.939941525039504,-2.4492935982947064e-16,1.0,-0.011138361388974193,1.0015717148968142,-0.015466714654757092,1.006559015447869,-2.4492935982947064e-16,1.0,-5.250715544585076e-05,1.0015324000045018,0.0012593251299244167,1.0033962243812953,-2.4492935982947064e-16,1.0,-5.2507061362021154e-05,1.0000053242651261,0.0006509900484568852,0.9997852639893777,-2.4492935982947064e-16,1.0,-7.255774920856123e-08,1.000005261891665,-3.2948690342040365e-05,0.9998891818155408,-2.4492935982947064e-16,1.0


==> results/lap2d1.csv <==
hnr,h,p,ndof,tndof,svdtndof,error,time,timescaled,svdterror,svdttime,svdttimescaled,terror,ttime,ttimescaled,maxz,minnz
0,1.0,1,6.0,6.0,6.0,0.6619351629563782,0.00405573844909668,0.006978928824447884,0.6619351629563782,0.001966238021850586,0.003671357427105557,0.6619351629563783,0.001256704330444336,0.0025281328147605123,0.0,5e-324
1,0.5,1,24.0,24.0,24.0,0.3887093207333655,0.0015277862548828125,0.005171234475707628,0.3887093207333655,0.0019502639770507812,0.006253814104414064,0.38870932073336556,0.0015132427215576172,0.005100084766398875,0.0,5e-324
2,0.25,1,96.0,96.0,96.0,0.21747549070162886,0.002759695053100586,0.015556509961358291,0.21747549070162886,0.003395557403564453,0.01841347014171768,0.21747549070162842,0.0029435157775878906,0.016788752188036743,0.0,5e-324
3,0.125,1,384.0,384.0,384.0,0.1129398682419093,0.007158994674682617,0.07299703970872595,0.1129398682419093,0.009026527404785156,0.08933635222052615,0.11293986824190916,0.008486509323120117,0.08945456946867364,0.0,5e-324
4,0.0625,1,1536.0,1536.0,1536.0,0.05725436209773456,0.02481245994567871,0.4841548050173646,0.05725436209773456,0.031531572341918945,0.6014311521326351,0.05725436209773461,0.031169652938842773,0.6357608118144259,0.0,5e-324
0,1.0,2,12.0,10.0,10.0,0.1267488014011641,0.001348257064819336,0.014337227569991203,0.1267488014011641,0.0018694400787353516,0.018375803743275264,0.1780706904253793,0.0012316703796386719,0.009310700122022814,2.974210016819503e-14,348.0
1,0.5,2,48.0,40.0,40.0,0.03495727926341974,0.0016989707946777344,0.06269887256283715,0.03495727926341974,0.0023081302642822266,0.08024746378487349,0.05069296901382401,0.0017180442810058594,0.04340102169492662,1.1896840067278012e-13,1392.0
2,0.25,2,192.0,160.0,160.0,0.009071926370652128,0.003443002700805664,0.44824738638877815,0.009071926370652128,0.0048291683197021484,0.600965817574589,0.012998573964380308,0.003754138946533203,0.346753670846225,4.758736026911205e-13,5568.0
3,0.125,2,768.0,640.0,640.0,0.002302464813167048,0.010757923126220703,5.167834035585066,0.002302464813167048,0.015148401260375977,7.074279873426583,0.0033141815743850294,0.012055635452270508,4.1816644184883645,1.903494410764482e-12,22272.0
4,0.0625,2,3072.0,2560.0,2560.0,0.000579458362855612,0.04242134094238281,78.93435805077392,0.000579458362855612,0.057561397552490234,104.94627458696962,0.0008375339736891243,0.04682517051696777,63.054103294414155,7.613977643057928e-12,89088.0
0,1.0,3,20.0,14.0,14.0,0.014814152539021927,0.0014111995697021484,0.12678832361247697,0.014814152539021927,0.0019223690032958984,0.16065004395782498,0.02787180196285124,0.0013132095336914062,0.062017328509659866,1.3176329898197538e-13,380.9717173588777
1,0.5,3,80.0,56.0,56.0,0.002025339992862899,0.0020503997802734375,1.2569907258128286,0.002025339992862899,0.0029969215393066406,1.722564646077835,0.005260046175997648,0.0020172595977783203,0.4782834147273487,5.270531959279015e-13,1523.8868694355108
2,0.25,3,320.0,224.0,224.0,0.0002613919993965341,0.005234479904174805,22.44979380001853,0.0002613919993965341,0.007889509201049805,32.639900505166494,0.0007839533699252381,0.0051097869873046875,7.52340513617145,2.108212783711606e-12,6095.547477742043
3,0.125,3,1280.0,896.0,896.0,3.309915205805953e-05,0.01878833770751953,604.2229008071104,3.309915205805953e-05,0.027751922607421875,874.881741070658,0.00010592416278910161,0.017644882202148438,185.16103461381138,8.432851134846424e-12,24382.189910968173
4,0.0625,3,5120.0,3584.0,3584.0,4.161181412850907e-06,0.08256101608276367,20769.128702979433,4.161181412850907e-06,0.11112165451049805,27590.433207680304,1.3731476057857905e-05,0.07093024253845215,5667.327938028417,3.37314045393857e-11,97528.75964387269
0,1.0,4,30.0,18.0,18.0,0.0010825444807949483,0.0017366409301757812,2.0435982398236825,0.0010825444807949483,0.0023267269134521484,2.575695809326217,0.002171921446420917,0.0014166831970214844,0.8466800231843973,4.180024870226832e-13,432.56938162365975
1,0.5,4,120.0,72.0,72.0,7.081031332159502e-05,0.002755403518676758,46.006737041936425,7.081031332159502e-05,0.0043103694915771484,67.92593040720327,0.00028275651791001457,0.0024051666259765625,10.329968816148702,2.3162342879143874e-12,1730.277526494638
2,0.25,4,480.0,288.0,288.0,4.503213771123358e-06,0.008697271347045898,2080.702945699607,4.503213771123358e-06,0.013511419296264648,3148.7441803967613,1.9290466330580376e-05,0.0068361759185791016,398.9366956899637,9.26493715165755e-12,6921.110105978552
3,0.125,4,1920.0,1152.0,1152.0,2.8323781055638586e-07,0.0344700813293457,126839.09215436055,2.8323781055638586e-07,0.05171370506286621,187418.9570639059,1.2284437272519147e-06,0.02479386329650879,22028.28516090269,3.70597486066302e-11,27684.44042391421
4,0.0625,4,7680.0,4608.0,4608.0,1.7746965135515248e-08,0.17237377166748047,9969615.999143207,1.7746965135515248e-08,0.2129802703857422,12252605.669061547,7.702527484607915e-08,0.09524416923522949,1331282.4986995445,1.482389944265208e-10,110737.76169565684
0,1.0,5,42.0,22.0,22.0,4.9744327499653824e-05,0.0018236637115478516,45.30709211543275,4.9744327499653824e-05,0.002559185028076172,59.93016818061685,0.0002576031010912614,0.0013866424560546875,6.8822174371695075,1.23511068368346e-12,343.4425649551845
1,0.5,5,168.0,88.0,88.0,1.796490311149766e-06,0.0034914016723632812,2202.115679933898,1.796490311149766e-06,0.006075382232666016,3636.61627563121,1.0527626872227231e-05,0.0026535987854003906,296.8108516410605,8.47422014096297e-12,1373.7702598207384
2,0.25,5,672.0,352.0,352.0,5.8887765295085314e-08,0.013023614883422852,232050.93269767042,5.8887765295085314e-08,0.02204585075378418,384994.4210268547,3.857473363435137e-07,0.008210420608520508,23428.534193106665,3.389688056385188e-11,5495.0810392829535
3,0.125,5,2688.0,1408.0,1408.0,1.875621366098925e-09,0.05726957321166992,31371719.24313805,1.875621366098925e-09,0.08910942077636719,48245908.30422861,1.2832687086036211e-08,0.0309751033782959,2589003.159948794,1.3558752225540752e-10,21980.324157131814
4,0.0625,5,10752.0,5632.0,5632.0,5.912757876534995e-11,0.3182981014251709,5459468711.302579,5.912757876534995e-11,0.3783423900604248,6473944411.984147,4.123776938729188e-10,0.13365602493286133,344375645.5767801,5.423500890216301e-10,87921.29662852726
0,1.0,6,56.0,26.0,26.0,3.236467020450431e-06,0.002101421356201172,784.9881870734055,3.236467020450431e-06,0.003165721893310547,1107.6466198231724,3.8410682423002384e-05,0.0015048980712890625,49.37119724376917,5.590047060700948e-12,358.6887698709868
1,0.5,6,224.0,104.0,104.0,5.695027131475794e-08,0.005194425582885742,99415.25943982009,5.695027131475794e-08,0.009235858917236328,170421.37454315057,5.244660427529127e-07,0.003156900405883789,6966.182761757178,2.23601882428039e-11,1434.755079483947
2,0.25,6,896.0,416.0,416.0,9.362470435663507e-10,0.02273869514465332,25062487.384350993,9.362470435663507e-10,0.03664112091064453,39860401.80960487,7.513296002699333e-09,0.010519742965698242,1521465.0387122475,8.94407529712156e-11,5739.020317935788
3,0.125,6,3584.0,1664.0,1664.0,1.498459288499034e-11,0.10935235023498535,7420707414.556396,1.498459288499034e-11,0.15009832382202148,10130813514.205383,1.1203498217132099e-10,0.04110360145568848,390414076.52930605,3.577630118848624e-10,22956.08127174315
4,0.0625,6,14336.0,6656.0,6656.0,3.4754947599029838e-12,0.5985748767852783,173734656029.0343,3.4754947599029838e-12,0.6384215354919434,185196463853.64435,5.221556107023176e-12,0.18181586265563965,36733737245.88755,1.4310520475394497e-09,91824.3250869726
0,1.0,7,72.0,30.0,30.0,1.9026854808958487e-07,0.002554178237915039,15779.829071972224,1.9026854808958487e-07,0.004241228103637695,24545.008485808936,2.1129747013804016e-06,0.0016598701477050781,973.6576200951882,6.945662880017404e-11,341.41705639083835
1,0.5,7,288.0,120.0,120.0,1.6451884101077797e-09,0.007983922958374023,5146498.083510752,1.6451884101077797e-09,0.014563560485839844,9142051.786675084,2.075802425214117e-08,0.003818988800048828,208923.25306008264,2.7782651520069614e-10,1365.6682255632968
2,0.25,7,1152.0,480.0,480.0,1.3383541888216162e-11,0.038238525390625,2924076656.0715528,1.3383541888216162e-11,0.06076812744140625,4595397511.160299,1.7870457470599855e-10,0.013510704040527344,81291049.58357665,1.1113060608027846e-09,5462.672902253187
3,0.125,7,4608.0,1920.0,1920.0,1.002288689301994e-12,0.1970536708831787,198585435703.44754,1.002288689301994e-12,0.254793643951416,256125291786.4273,2.1828545256188877e-12,0.05428624153137207,26255971124.24013,4.445224243211138e-09,21850.69160901275
4,0.0625,7,18432.0,7680.0,7680.0,2.7949558525967292e-12,1.0471019744873047,376717370896.75714,2.7949558525967292e-12,1.0844826698303223,390095892714.42847,2.2776088742724407e-12,0.24686384201049805,113418592416.99446,1.7780896972844553e-08,87402.766436051
0,1.0,8,90.0,34.0,34.0,9.46192472072542e-09,0.0032432079315185547,390286.91103568405,9.46192472072542e-09,0.0059740543365478516,677842.8687307725,6.547209330620817e-08,0.0018768310546875,34867.64787282274,6.34690813611684e-11,325.48935903725175
1,0.5,8,360.0,136.0,136.0,3.8619831985007686e-11,0.012389183044433594,333923279.32989967,3.8619831985007686e-11,0.022754907608032227,602123740.5465416,4.2065637818152084e-10,0.004809141159057617,12733223.780537467,2.646947245077292e-10,1301.9574361489917
2,0.25,8,1440.0,544.0,544.0,7.299025393389617e-13,0.06310677528381348,87905561761.96364,7.299025393389617e-13,0.09756231307983398,134785566459.09174,1.978532401859168e-12,0.01780223846435547,9585872604.931034,1.0587788980309168e-09,5207.829744595967
3,0.125,8,5760.0,2176.0,2176.0,1.520670848971353e-12,0.33361005783081055,220888770792.16797,1.520670848971353e-12,0.41443610191345215,273993305914.6351,1.6671985314085644e-12,0.07160019874572754,45239078601.011986,4.235115592123667e-09,20831.318978383868
4,0.0625,8,23040.0,8704.0,8704.0,4.020367533677615e-12,1.7397053241729736,434454416616.2952,4.020367533677615e-12,1.7694730758666992,441864108877.87634,3.398608603418044e-12,0.3351750373840332,102868804945.60759,1.694046236849467e-08,83325.27591353547
0,1.0,9,110.0,38.0,38.0,3.637514745890803e-10,0.00431513786315918,13149509.673710434,3.637514745890803e-10,0.00831151008605957,24071821.965740673,3.735641719795049e-09,0.002203702926635742,754256.1570858704,1.2981598051347139e-10,329.7845995740194
1,0.5,9,440.0,152.0,152.0,8.211894829260237e-13,0.018548965454101562,23286465490.623642,8.211894829260237e-13,0.035288333892822266,43599628571.33435,8.609145680043875e-12,0.005944252014160156,756922561.9110091,5.192639220539301e-10,1319.1383982959703
2,0.25,9,1760.0,608.0,608.0,9.490367050254561e-13,0.10011577606201172,106712430597.26613,9.490367050254561e-13,0.14983367919921875,158892174848.97305,1.4078603209710403e-12,0.02269268035888672,17017459629.967533,2.0770556882157204e-09,5276.553593183881
3,0.125,9,7040.0,2432.0,2432.0,4.225776578127497e-12,0.5254132747650146,124929082768.83148,4.225776578127497e-12,0.6452007293701172,153257088423.29202,3.674805371030989e-12,0.0949411392211914,27002869387.716404,8.308222752862882e-09,21106.214372735525
4,0.0625,9,28160.0,9728.0,9728.0,1.5995061948499266e-11,2.7422337532043457,171932369616.57315,1.5995061948499266e-11,2.8058958053588867,175913310972.0985,1.0944833501610294e-11,0.43830370903015137,41515808496.5134,3.323289101145153e-08,84424.8574909421
0,1.0,10,132.0,42.0,42.0,8.335137996923555e-12,0.005402803421020508,703802281.4930184,8.335137996923555e-12,0.011428356170654297,1423594218.5582619,2.380702716900124e-10,0.0024220943450927734,11949457.047472216,3.346964329578839e-10,276.49023207176197
1,0.5,10,528.0,168.0,168.0,8.0290111349077e-13,0.027088642120361328,34539318182.82008,8.0290111349077e-13,0.052347660064697266,65852610893.96276,1.3297778258096325e-12,0.00728607177734375,5969887055.013353,1.3387857318315355e-09,1105.9609282870579
2,0.25,10,2112.0,672.0,672.0,1.7103264526703478e-12,0.15637922286987305,92153217355.8598,1.7103264526703478e-12,0.23057270050048828,135453197945.96477,2.4609922822628603e-12,0.029010295867919922,12428225012.757744,5.355142927326142e-09,4423.8437131482315
3,0.125,10,8448.0,2688.0,2688.0,3.204391047776844e-12,0.799257755279541,250308362651.71765,3.204391047776844e-12,0.9782910346984863,306153926548.57996,5.007694438634015e-12,0.12094974517822266,25300049599.94973,2.142057170930457e-08,17695.374852592926
4,0.0625,10,33792.0,10752.0,10752.0,1.4413092298391541e-11,4.168551921844482,289851648168.3851,1.4413092298391541e-11,4.171107053756714,290030729761.9749,1.469540500569102e-11,0.5687665939331055,40201375163.07594,8.568228683721827e-08,70781.4994103717


==> results/lap2d12.csv <==
hnr,h,p,ndof,tndof,svdtndof,error,time,timescaled,svdterror,svdttime,svdttimescaled,terror,ttime,ttimescaled,maxz,minnz
0,1.0,1,6.0,6.0,6.0,0.6619351629563782,0.0041179656982421875,0.007023591663745548,0.6619351629563782,0.0051119327545166016,0.008463968231095211,0.6619351629563782,0.003627777099609375,0.00617895974315666,0.0,5e-324
1,0.5,1,24.0,24.0,24.0,0.3887093207333655,0.004037141799926758,0.011756876103708196,0.3887093207333655,0.005430698394775391,0.01532233524346486,0.38870932073336556,0.004256725311279297,0.012268417979255599,0.0,5e-324
2,0.25,1,96.0,96.0,96.0,0.21747549070162875,0.004413127899169922,0.02344549133429236,0.21747549070162875,0.00601959228515625,0.030572543572403025,0.2174754907016283,0.0040781497955322266,0.022262582648717662,0.0,5e-324
3,0.125,1,384.0,384.0,384.0,0.11293986824190902,0.005717754364013672,0.06073622225801092,0.11293986824190902,0.0071489810943603516,0.07328624976222957,0.11293986824190883,0.00527644157409668,0.062397596798939546,0.0,5e-324
4,0.0625,1,1536.0,1536.0,1536.0,0.057254362097734546,0.00950765609741211,0.21844973523133104,0.057254362097734546,0.01169729232788086,0.25655632375002013,0.057254362097735066,0.009617328643798828,0.2612951826435013,0.0,5e-324
0,1.0,2,12.0,10.0,10.0,0.12674880140116404,0.003739595413208008,0.033533161360565895,0.12674880140116404,0.00524139404296875,0.04531030408107429,0.1780706904253793,0.003907680511474609,0.024509875817335294,2.974210016819503e-14,348.0
1,0.5,2,48.0,40.0,40.0,0.03495727926341974,0.0043790340423583984,0.14051831517590926,0.03495727926341974,0.005301475524902344,0.166769589024964,0.05069296901382401,0.004027843475341797,0.08979797434126939,1.1896840067278012e-13,1392.0
2,0.25,2,192.0,160.0,160.0,0.009071926370652359,0.005055665969848633,0.6311888765770995,0.009071926370652359,0.005967140197753906,0.7307935666810762,0.012998573964380826,0.004563808441162109,0.41340814531619957,4.758736026911205e-13,5568.0
3,0.125,2,768.0,640.0,640.0,0.0023024648131676232,0.007254362106323242,3.683144424863832,0.0023024648131676232,0.008471012115478516,4.195609823347093,0.003314181574385576,0.00645136833190918,2.50779007756125,1.903494410764482e-12,22272.0
4,0.0625,2,3072.0,2560.0,2560.0,0.0005794583628558428,0.015826702117919922,33.354666654894025,0.0005794583628558428,0.017771244049072266,36.583320705185805,0.0008375339736893952,0.013777494430541992,23.87846688069281,7.613977643057928e-12,89088.0
0,1.0,3,20.0,14.0,14.0,0.014814152539022699,0.004252195358276367,0.32101039639176615,0.014814152539022699,0.005282163619995117,0.390488080199209,0.027871801962851862,0.0037970542907714844,0.15245997876243353,1.3176329898197538e-13,380.9717173588777
1,0.5,3,80.0,56.0,56.0,0.002025339992862899,0.0046253204345703125,2.548943639822549,0.002025339992862899,0.0057353973388671875,3.0963314348243896,0.005260046175997648,0.0038645267486572266,0.8340950907707231,5.270531959279015e-13,1523.8868694355108
2,0.25,3,320.0,224.0,224.0,0.0002613919993960867,0.005846500396728516,24.98090247413805,0.0002613919993960867,0.00659942626953125,27.86591030697355,0.0007839533699251035,0.004959583282470703,7.4193949269168975,2.108212783711606e-12,6095.547477742043
3,0.125,3,1280.0,896.0,896.0,3.309915205740883e-05,0.010413885116577148,354.78457800672936,3.309915205740883e-05,0.010696649551391602,361.7572395471223,0.00010592416278944571,0.007771968841552734,92.6941848393714,8.432851134846424e-12,24382.189910968173
4,0.0625,3,5120.0,3584.0,3584.0,4.161181412732038e-06,0.032006263732910156,8648.011967266464,4.161181412732038e-06,0.028113603591918945,7685.49836522249,1.373147605796296e-05,0.02002549171447754,1973.904047223169,3.37314045393857e-11,97528.75964387269
0,1.0,4,30.0,18.0,18.0,0.001082544480794146,0.00431060791015625,4.461162403911972,0.001082544480794146,0.005545139312744141,5.578875634552437,0.002171921446420484,0.003706216812133789,1.9188340211676667,4.180024870226832e-13,432.56938162365975
1,0.5,4,120.0,72.0,72.0,7.081031332159502e-05,0.0047454833984375,74.8585907972316,7.081031332159502e-05,0.005940675735473633,91.47812051320044,0.00028275651791001457,0.004079341888427734,16.401808294157583,2.3162342879143874e-12,1730.277526494638
2,0.25,4,480.0,288.0,288.0,4.5032137712897755e-06,0.007021665573120117,1730.2659787759774,4.5032137712897755e-06,0.007964849472045898,1929.706385802969,1.929046633094496e-05,0.005476236343383789,332.17121981414044,9.26493715165755e-12,6921.110105978552
3,0.125,4,1920.0,1152.0,1152.0,2.832378100653551e-07,0.017102479934692383,66159.8995463269,2.832378100653551e-07,0.015051126480102539,58565.53063012193,1.228443727113788e-06,0.009803056716918945,9934.46548597277,3.70597486066302e-11,27684.44042391421
4,0.0625,4,7680.0,4608.0,4608.0,1.774696497627629e-08,0.07202672958374023,4319526.602008934,1.774696497627629e-08,0.046999216079711914,2903897.54161286,7.702527434640617e-08,0.029464244842529297,492757.8331081274,1.482389944265208e-10,110737.76169565684
0,1.0,5,42.0,22.0,22.0,4.9744327496808654e-05,0.004695892333984375,105.22767454260233,4.9744327496808654e-05,0.0063021183013916016,137.29203995777016,0.0002576031010906315,0.003940582275390625,17.12594828640344,1.23511068368346e-12,343.4425649551845
1,0.5,5,168.0,88.0,88.0,1.796490311149766e-06,0.007612943649291992,4555.126648729655,1.796490311149766e-06,0.006834983825683594,4123.542234148505,1.0527626872227231e-05,0.004491090774536133,481.1569780227355,8.47422014096297e-12,1373.7702598207384
2,0.25,5,672.0,352.0,352.0,5.888776434998072e-08,0.010448217391967773,191588.28164392238,5.888776434998072e-08,0.00996541976928711,182272.23515161104,3.8574733673134105e-07,0.006109714508056641,18378.908142927037,3.389688056385188e-11,5495.0810392829535
3,0.125,5,2688.0,1408.0,1408.0,1.8756222327938786e-09,0.03155517578125,17815844.67719989,1.8756222327938786e-09,0.022530317306518555,12916474.679530755,1.2832687879592607e-08,0.012611865997314453,1193459.5783399728,1.3558752225540752e-10,21980.324157131814
4,0.0625,5,10752.0,5632.0,5632.0,5.912426148626153e-11,0.15704846382141113,2742112036.0627627,5.912426148626153e-11,0.08072090148925781,1450256332.5068922,4.1237636273408204e-10,0.0422978401184082,125782259.85044248,5.423500890216301e-10,87921.29662852726
0,1.0,6,56.0,26.0,26.0,3.23646702127487e-06,0.004797220230102539,1650.051651443152,3.23646702127487e-06,0.006093502044677734,2036.6524401736158,3.841068243101765e-05,0.004069805145263672,118.66094763794113,5.590047060700948e-12,358.6887698709868
1,0.5,6,224.0,104.0,104.0,5.695027131475794e-08,0.006779193878173828,129632.94346881834,5.695027131475794e-08,0.007490873336791992,141610.33249721458,5.244660427529127e-07,0.004769563674926758,10239.252187798138,2.23601882428039e-11,1434.755079483947
2,0.25,6,896.0,416.0,416.0,9.362472054187687e-10,0.01666855812072754,18851994.760287747,9.362472054187687e-10,0.013058185577392578,14877873.04977781,7.513296919975308e-09,0.0070116519927978516,1079013.252309623,8.94407529712156e-11,5739.020317935788
3,0.125,6,3584.0,1664.0,1664.0,1.4986773356027198e-11,0.06248331069946289,4309814671.148496,1.4986773356027198e-11,0.034383535385131836,2427063706.0674095,1.120381881126583e-10,0.015692710876464844,168398080.6584591,3.577630118848624e-10,22956.08127174315
4,0.0625,6,14336.0,6656.0,6656.0,3.324140941478557e-12,0.2992544174194336,91827928215.94724,3.324140941478557e-12,0.12556910514831543,39552065636.18628,5.120747705259724e-12,0.060053348541259766,13942237743.368935,1.4310520475394497e-09,91824.3250869726
0,1.0,7,72.0,30.0,30.0,1.902685485124913e-07,0.0052492618560791016,30455.70910361491,1.902685485124913e-07,0.006464481353759766,36667.1450232454,2.1129747173240524e-06,0.00405120849609375,2141.5051376000893,6.945662880017404e-11,341.41705639083835
1,0.5,7,288.0,120.0,120.0,1.6451884101077797e-09,0.008923530578613281,5818920.889454769,1.6451884101077797e-09,0.008677244186401367,5636178.398442828,2.075802425214117e-08,0.005276203155517578,284452.62700857647,2.7782651520069614e-10,1365.6682255632968
2,0.25,7,1152.0,480.0,480.0,1.3384362661947669e-11,0.026407957077026367,2056447031.4774485,1.3384362661947669e-11,0.017306089401245117,1365276333.1504834,1.787056114806804e-10,0.00797891616821289,51469846.34085515,1.1113060608027846e-09,5462.672902253187
3,0.125,7,4608.0,1920.0,1920.0,1.0950622097265465e-12,0.11331367492675781,105508924058.62904,1.0950622097265465e-12,0.04799652099609375,45823189442.633644,2.110348240095628e-12,0.019933223724365234,11186877717.189907,4.445224243211138e-09,21850.69160901275
4,0.0625,7,18432.0,7680.0,7680.0,3.1547915012861037e-12,0.5363850593566895,172117245196.0848,3.1547915012861037e-12,0.18944621086120605,62120117550.00188,2.3402081928557953e-12,0.0820779800415039,40638804763.316536,1.7780896972844553e-08,87402.766436051
0,1.0,8,90.0,34.0,34.0,9.461917578069949e-09,0.005749225616455078,666756.391561521,9.461917578069949e-09,0.007163047790527344,812046.3410624367,6.547208808874753e-08,0.004183530807495117,71170.06415993287,6.34690813611684e-11,325.48935903725175
1,0.5,8,360.0,136.0,136.0,3.8619831985007686e-11,0.011843204498291016,324811229.7774698,3.8619831985007686e-11,0.010390996932983398,285473845.12429696,4.2065637818152084e-10,0.005511760711669922,14661967.68355398,2.646947245077292e-10,1301.9574361489917
2,0.25,8,1440.0,544.0,544.0,7.33843629065583e-13,0.04137253761291504,58071843096.347244,7.33843629065583e-13,0.02246856689453125,32100772937.31553,1.9983356549790574e-12,0.009475469589233398,5461588631.688908,1.0587788980309168e-09,5207.829744595967
3,0.125,8,5760.0,2176.0,2176.0,1.54862517588812e-12,0.18598294258117676,121754844853.6622,1.54862517588812e-12,0.07001709938049316,46829260189.8505,1.6319756340306145e-12,0.02491593360900879,18029359416.864292,4.235115592123667e-09,20831.318978383868
4,0.0625,8,23040.0,8704.0,8704.0,3.3904360336329003e-12,0.8774468898773193,261128155094.066,3.3904360336329003e-12,0.2874298095703125,87078605473.8966,3.899698666395059e-12,0.11519908905029297,33708083515.44373,1.694046236849467e-08,83325.27591353547
0,1.0,9,110.0,38.0,38.0,3.6374478719617434e-10,0.006470680236816406,19373302.905106205,3.6374478719617434e-10,0.008441925048828125,24673972.817262173,3.735672839985762e-09,0.004509449005126953,1339690.2267116017,1.2981598051347139e-10,329.7845995740194
1,0.5,9,440.0,152.0,152.0,8.211894829260237e-13,0.015997886657714844,20388069049.049496,8.211894829260237e-13,0.01269674301147461,16262434126.2038,8.609145680043875e-12,0.006026744842529297,781459126.7380673,5.192639220539301e-10,1319.1383982959703
2,0.25,9,1760.0,608.0,608.0,1.0240929755435983e-12,0.06481528282165527,64560403937.503204,1.0240929755435983e-12,0.030944108963012695,31381557277.976795,1.3559399784226892e-12,0.01066279411315918,9013535552.00979,2.0770556882157204e-09,5276.553593183881
3,0.125,9,7040.0,2432.0,2432.0,3.510394631556621e-12,0.29526305198669434,84912841602.88588,3.510394631556621e-12,0.10663032531738281,31150062557.607403,3.6264886765068317e-12,0.031151294708251953,9954573797.10781,8.308222752862882e-09,21106.214372735525
4,0.0625,9,28160.0,9728.0,9728.0,1.7363188005107085e-11,1.3400888442993164,77689575390.20024,1.7363188005107085e-11,0.4319291114807129,25383854526.792873,1.1492157585779187e-11,0.14648199081420898,14327158512.22316,3.323289101145153e-08,84424.8574909421
0,1.0,10,132.0,42.0,42.0,8.334002647400322e-12,0.00741887092590332,962428040.5810488,8.334002647400322e-12,0.009831666946411133,1243958697.1222205,2.3806725734819036e-10,0.00468754768371582,21839181.130497005,3.346964329578839e-10,276.49023207176197
1,0.5,10,528.0,168.0,168.0,8.0290111349077e-13,0.02141737937927246,27749639205.472523,8.0290111349077e-13,0.015786170959472656,20592340609.758194,1.3297778258096325e-12,0.0063629150390625,5366390048.460962,1.3387857318315355e-09,1105.9609282870579
2,0.25,10,2112.0,672.0,672.0,1.873071437358909e-12,0.09924554824829102,53720161591.24452,1.873071437358909e-12,0.04187941551208496,23048583919.302532,2.482269815991227e-12,0.012547016143798828,5821410536.30637,5.355142927326142e-09,4423.8437131482315
3,0.125,10,8448.0,2688.0,2688.0,3.1022367410603716e-12,0.4348015785217285,141173299092.12436,3.1022367410603716e-12,0.15107011795043945,49688419566.26534,5.069389490157054e-12,0.03837990760803223,8860127592.400232,2.142057170930457e-08,17695.374852592926
4,0.0625,10,33792.0,10752.0,10752.0,1.3598938948217935e-11,1.9802329540252686,146372956639.9062,1.3598938948217935e-11,0.6149024963378906,45969952265.446724,1.516693964894334e-11,0.18788719177246094,14016465064.85804,8.568228683721827e-08,70781.4994103717


==> results/lap2d16.csv <==
error,h,hnr,l2cond,ndof,p,svdtcond,svdterror,svdttime,svdttimescaled,tcond,terror,time,timescaled,tndof,ttime,ttimescaled
0.03242596375684987,1.0,0,20.310104406569206,18.0,1,20.310104406569213,0.03242596375684988,0.02233266830444336,0.6919116951290252,152.0658974094697,0.03242596375684986,0.7013347148895264,21.63562423592518,18.0,0.008568525314331055,0.26815318875440275
0.007907681412211633,0.5,1,49.16479445738249,72.0,1,49.16479445738247,0.007907681412211612,0.026437759399414062,3.357833449579349,258.9583605602098,0.007907681412211673,0.022452354431152344,2.853480051495806,72.0,0.04120278358459473,5.2403548191118166
0.001854754923616637,0.25,2,143.35766770811193,288.0,1,143.35766770811185,0.0018547549236166412,0.0269625186920166,14.656517486188251,320.0456913186006,0.001854754923616632,0.016673564910888672,9.11483473728623,288.0,0.01622462272644043,9.039379104765425
0.0032672047993408198,1.0,0,116.89984516601898,36.0,2,49.65021097051981,0.004153141642554126,0.03618144989013672,8.735133774763655,8057.816731896092,0.0041531416425538625,0.005176067352294922,1.616065773975504,30.0,0.025678157806396484,6.213712226314573
0.0004330916480622199,0.5,1,269.12048982971027,144.0,2,208.52778534398772,0.0005191265488675754,0.024007320404052734,46.49774174839387,8125.119947793872,0.0005191265488675222,0.020707368850708008,48.16797767301093,120.0,0.02117609977722168,41.27493800727293
5.4892419460150074e-05,0.25,2,814.9415605949193,576.0,2,643.5771785013667,6.26291649432651e-05,0.025033950805664062,404.12545086928253,9098.014451336407,6.262916494324393e-05,0.03113579750061035,571.4453380840196,480.0,0.01603555679321289,265.9832066565526
0.0001841120065751159,1.0,0,319.5305670574241,60.0,3,200.79860454664185,0.0003702967683929876,0.015594482421875,42.317574575265844,221274.7253822917,0.00037029676839339865,0.02030491828918457,110.96683394983596,42.0,0.005820274353027344,16.13379663302905
1.1622194607451803e-05,0.5,1,765.5369621742414,240.0,3,566.7925077975204,2.317578032660911e-05,0.016160964965820312,703.7920631888246,202263.54815156173,2.3175780327054066e-05,0.01344919204711914,1170.5741832932715,168.0,0.02138686180114746,934.5282125176753
7.216428644880383e-07,0.25,2,2282.9600237254417,960.0,3,1744.2990497826909,1.3306286397172491e-06,0.03107738494873047,23531.367850358096,202268.71812471605,1.3306286408452007e-06,0.03405642509460449,47511.39696944473,672.0,0.033144235610961914,25345.180642009596
1.0439775727513518e-05,1.0,0,894.8805464313247,90.0,4,405.06344987507777,2.7307146081875927e-05,0.015935897827148438,586.4522602126392,2745530.89044525,2.7307146081010384e-05,0.020462512969970703,1969.9644101644951,54.0,0.005099058151245117,190.7809903126823
2.9682913701086705e-07,0.5,1,1677.3787836668391,360.0,4,1190.1484489900233,1.136694891359828e-06,0.016848087310791016,14960.848807732451,3636453.874046038,1.1366948920701483e-06,0.015085220336914062,51333.678168605846,216.0,0.0220181941986084,19575.287357777142
9.324332245431427e-09,0.25,2,4967.760647455135,1440.0,4,3617.484241492862,3.7993340355522966e-08,0.038143157958984375,1010620.1499486427,4619765.720426467,3.7993339755343795e-08,0.04108095169067383,4431604.684165186,864.0,0.0356907844543457,956703.0203075366
4.657900719175008e-07,1.0,0,1700.7694810838577,126.0,5,725.2918467961401,1.5419887103799715e-06,0.03165626525878906,20580.219776650945,68023637.65460119,1.5419887111297848e-06,0.021175622940063477,45663.91505780276,66.0,0.02092576026916504,13668.195000685839
7.408590044469248e-09,0.5,1,3059.6584799595385,504.0,5,2158.869159001086,2.253267685365136e-08,0.034351348876953125,1531824.041115606,53518903.06706762,2.2532676230448174e-08,0.033199310302734375,4496574.136723135,264.0,0.022944211959838867,1030887.1031181995
1.1626202773506059e-10,0.25,2,9077.534185564797,2016.0,5,6549.081586939413,3.3253671487229615e-10,0.05250072479248047,158765657.42981187,53460184.61826998,3.3253680418207327e-10,0.09239435195922852,796992380.586225,1056.0,0.021806716918945312,67585799.51132965
1.4408756092121009e-08,1.0,0,3369.3304406007533,168.0,6,1359.2448933215483,8.233371505742658e-08,0.02491164207458496,303463.9381704135,854147310.1728164,8.233371278006094e-08,0.030005693435668945,2087889.7898802466,78.0,0.013465404510498047,164939.52948924512
1.0906066046217271e-10,0.5,1,5097.196187523221,672.0,6,3488.736744722435,7.359332167538566e-10,0.027988672256469727,38234989.9196856,1005687135.3216393,7.359320038601933e-10,0.05514025688171387,506650622.1385322,312.0,0.0076673030853271484,10812763.2095824
8.630644876157402e-13,0.25,2,15092.459671414583,2688.0,6,10586.165761641369,5.862334083012632e-12,0.05974173545837402,10240311868.556873,1169752396.1397333,5.862228019483787e-12,0.11558651924133301,134258304997.20592,1248.0,0.040549278259277344,7034579312.817689
3.356161918490457e-10,1.0,0,5334.3529229267315,216.0,7,2191.961535356236,3.933061659012177e-09,0.018659114837646484,4763083.58690498,11064430716.442635,3.933061030265376e-09,0.03149080276489258,94077734.07786137,90.0,0.013772964477539062,3532274.3525570626
1.335928326924782e-12,0.5,1,7819.128446201425,864.0,7,5218.0616476962605,1.0573272684386138e-11,0.0243837833404541,2320016997.5987554,10863704689.21356,1.0572703501724662e-11,0.043984174728393555,33014713796.888035,360.0,0.03236556053161621,3089448424.3073697
6.581284005269013e-14,0.25,2,23181.526676283127,3456.0,7,15826.973015756763,7.905027739976343e-14,0.07102560997009277,902347064395.7063,10885502806.520237,5.719288452239485e-14,0.15672945976257324,2386970177681.3228,1440.0,0.03678274154663086,656762326212.2017
9.296571963633072e-12,1.0,0,8652.603094768183,270.0,8,3190.523105576623,8.584985599642636e-11,0.028034448623657227,327599063.5225904,190397351924.28055,8.584822923398839e-11,0.03538942337036133,3817591364.5088167,102.0,0.022035837173461914,258144466.62221217
5.583697212320112e-14,0.5,1,11428.503837401984,1080.0,8,7478.606471645669,1.824848275552682e-13,0.03744339942932129,206091783127.82388,201056271857.23386,1.8957984317849498e-13,0.05576491355895996,1001079280356.1632,408.0,0.033139705657958984,176303881389.96182
9.095392232915117e-14,0.25,2,33854.012306774115,4320.0,8,22672.33341720575,6.566029681772712e-14,0.08756256103515625,1338424145711.273,220366786527.89496,8.41329885185676e-14,0.2351212501525879,2589378862833.976,1632.0,0.05295395851135254,638501551859.5779
1.8263354647134404e-13,1.0,0,12447.459181759292,330.0,9,4533.224242191836,2.3421990430956076e-12,0.021237611770629883,9104942762.735071,838150802042.3672,2.345940977665134e-12,0.05930638313293457,325333281223.7829,114.0,0.014715194702148438,6327499658.425825
1.7150811276882861e-13,0.5,1,15941.788131097788,1320.0,9,10309.423987595326,5.305248058575431e-14,0.05228400230407715,988727972923.8501,317132388971.2349,3.9873864683357275e-14,0.07048392295837402,411841314809.4862,456.0,0.03205370903015137,811531188871.8793
9.461059662279856e-14,0.25,2,47256.71254740299,5280.0,9,31252.905294908982,8.545499691492397e-14,0.13359761238098145,1568677406547.3147,279325713719.41205,5.7624775150395e-14,0.29775524139404297,3151772435655.318,1824.0,0.055263519287109375,973492198656.2062
2.7522979030943384e-14,1.0,0,17961.138673437436,396.0,10,6292.716114286422,8.399618751502989e-14,0.05041074752807617,601358686625.8291,753141859283.3655,8.881986316660629e-14,0.06447982788085938,2346661535760.4067,126.0,0.02306222915649414,261109279142.25494
2.561017634821512e-13,0.5,1,21571.893550869623,1584.0,10,13796.38483391639,1.9698455213101122e-13,0.06504344940185547,331004194528.5641,364941497913.9163,7.592879709979803e-14,0.09299635887145996,363893509313.7346,504.0,0.03570699691772461,474442590760.4219
3.430834966490829e-13,0.25,2,63916.79630777448,6336.0,10,41834.731285282316,2.36946198008828e-13,0.14467144012451172,612346616279.2644,334269255841.84033,2.0400611804573925e-13,0.4238443374633789,1236697255242.3767,2016.0,0.05749249458312988,285973340453.12714


==> results/lap2d4.csv <==
hnr,h,p,ndof,tndof,svdtndof,error,time,timescaled,svdterror,svdttime,svdttimescaled,terror,ttime,ttimescaled,maxz,minnz
0,1.0,1,6.0,6.0,6.0,0.6619351629563782,0.0025856494903564453,0.004660423207036084,0.6619351629563782,0.0027418136596679688,0.004870050404384797,0.6619351629563783,0.00183868408203125,0.0034163470220834108,0.0,5e-324
1,0.5,1,24.0,24.0,24.0,0.3887093207333655,0.002033233642578125,0.00650529152524672,0.3887093207333655,0.002794981002807617,0.00848092267769059,0.38870932073336556,0.002023458480834961,0.00644947580501313,0.0,5e-324
2,0.25,1,96.0,96.0,96.0,0.2174754907016286,0.0024080276489257812,0.013923021600370017,0.2174754907016286,0.0032858848571777344,0.017946445952602925,0.21747549070162822,0.0023584365844726562,0.014200385731464028,0.0,5e-324
3,0.125,1,384.0,384.0,384.0,0.11293986824190932,0.0043201446533203125,0.047810432786466496,0.11293986824190932,0.005372524261474609,0.05709048676603673,0.11293986824190891,0.004418373107910156,0.054358823924916845,0.0,5e-324
4,0.0625,1,1536.0,1536.0,1536.0,0.057254362097734546,0.010694265365600586,0.23837126506123035,0.057254362097734546,0.013377904891967773,0.2850894178960214,0.05725436209773418,0.012261390686035156,0.30606449016885,0.0,5e-324
0,1.0,2,12.0,10.0,10.0,0.12674880140116407,0.002013683319091797,0.01967559700631173,0.12674880140116407,0.002686738967895508,0.025002680249320796,0.17807069042537954,0.0018215179443359375,0.012616440501843665,2.974210016819503e-14,348.0
1,0.5,2,48.0,40.0,40.0,0.03495727926341974,0.002170085906982422,0.0765372291852669,0.03495727926341974,0.0028095245361328125,0.09461098228996813,0.05069296901382401,0.0020372867584228516,0.05012187778530917,1.1896840067278012e-13,1392.0
2,0.25,2,192.0,160.0,160.0,0.009071926370652222,0.0030150413513183594,0.40299164064759924,0.009071926370652222,0.003962993621826172,0.5067749971701876,0.012998573964380767,0.0027303695678710938,0.2701395432014293,4.758736026911205e-13,5568.0
3,0.125,2,768.0,640.0,640.0,0.002302464813166846,0.006048917770385742,3.132158693337423,0.002302464813166846,0.007674455642700195,3.837639954171457,0.003314181574385301,0.005913734436035156,2.341323461397453,1.903494410764482e-12,22272.0
4,0.0625,2,3072.0,2560.0,2560.0,0.0005794583628550667,0.018738746643066406,38.23529547418331,0.0005794583628550667,0.022890090942382812,45.25587965415048,0.0008375339736912197,0.018342256546020508,29.197476366165375,7.613977643057928e-12,89088.0
0,1.0,3,20.0,14.0,14.0,0.014814152539022619,0.002015352249145508,0.16850390304932367,0.014814152539022619,0.002843141555786133,0.22404420576405298,0.027871801962851928,0.0018467903137207031,0.08158058786160159,1.3176329898197538e-13,380.9717173588777
1,0.5,3,80.0,56.0,56.0,0.002025339992862899,0.0024261474609375,1.4446329075833522,0.002025339992862899,0.0032079219818115234,1.835691457044882,0.005260046175997648,0.002227783203125,0.5212527738215039,5.270531959279015e-13,1523.8868694355108
2,0.25,3,320.0,224.0,224.0,0.0002613919993960764,0.003854036331176758,17.242550765704845,0.0002613919993960764,0.004969120025634766,21.497549671862966,0.0007839533699251917,0.0033075809478759766,5.2549485547705626,2.108212783711606e-12,6095.547477742043
3,0.125,3,1280.0,896.0,896.0,3.3099152057680516e-05,0.010141611099243164,344.1311002991101,3.3099152057680516e-05,0.012319803237915039,409.8023350751851,0.00010592416278933713,0.008077144622802734,95.19487056033105,8.432851134846424e-12,24382.189910968173
4,0.0625,3,5120.0,3584.0,3584.0,4.161181413340114e-06,0.03836393356323242,10161.081743909917,4.161181413340114e-06,0.04142904281616211,10861.982326806718,1.3731476058179449e-05,0.02818012237548828,2556.4996086072047,3.37314045393857e-11,97528.75964387269
0,1.0,4,30.0,18.0,18.0,0.0010825444807945222,0.0024261474609375,2.6838331878975317,0.0010825444807945222,0.002981424331665039,3.2022759356663473,0.002171921446422135,0.0019125938415527344,1.0786306116692883,4.180024870226832e-13,432.56938162365975
1,0.5,4,120.0,72.0,72.0,7.081031332159502e-05,0.002947092056274414,48.86869009270091,7.081031332159502e-05,0.0036897659301757812,59.48821941283173,0.00028275651791001457,0.0024476051330566406,10.541610492163175,2.3162342879143874e-12,1730.277526494638
2,0.25,4,480.0,288.0,288.0,4.503213770808334e-06,0.0057065486907958984,1422.7137292812017,4.503213770808334e-06,0.007000446319580078,1706.4411360696045,1.9290466331005285e-05,0.0040531158447265625,255.641818373798,9.26493715165755e-12,6921.110105978552
3,0.125,4,1920.0,1152.0,1152.0,2.83237809796482e-07,0.018718242645263672,71573.26544225894,2.83237809796482e-07,0.01996588706970215,75518.5998630129,1.2284437276483178e-06,0.011201858520507812,11003.273995675967,3.70597486066302e-11,27684.44042391421
4,0.0625,4,7680.0,4608.0,4608.0,1.7746964834020667e-08,0.08548855781555176,5075355.467325451,1.7746964834020667e-08,0.07298159599304199,4365498.913319231,7.702527473530911e-08,0.04052472114562988,633620.0701258322,1.482389944265208e-10,110737.76169565684
0,1.0,5,42.0,22.0,22.0,4.974432749925955e-05,0.002587556838989258,61.76584111882045,4.974432749925955e-05,0.0034101009368896484,78.14790404612147,0.00025760310108750747,0.0020666122436523438,9.718031615294903,1.23511068368346e-12,343.4425649551845
1,0.5,5,168.0,88.0,88.0,1.796490311149766e-06,0.0035448074340820312,2270.1977231934707,1.796490311149766e-06,0.004541873931884766,2821.3570324663856,1.0527626872227231e-05,0.0026564598083496094,303.4690532573028,8.47422014096297e-12,1373.7702598207384
2,0.25,5,672.0,352.0,352.0,5.8887764260538357e-08,0.009228944778442383,169522.89581574718,5.8887764260538357e-08,0.010336875915527344,187758.21674799445,3.8574733684309016e-07,0.0049321651458740234,15247.151091152895,3.389688056385188e-11,5495.0810392829535
3,0.125,5,2688.0,1408.0,1408.0,1.875621152054627e-09,0.03513360023498535,19679861.456067037,1.875621152054627e-09,0.03442645072937012,19197970.519625038,1.2832686828079252e-08,0.015062332153320312,1375756.8933468692,1.3558752225540752e-10,21980.324157131814
4,0.0625,5,10752.0,5632.0,5632.0,5.912497866880193e-11,0.1844172477722168,3203741991.5442767,5.912497866880193e-11,0.13637471199035645,2390457112.4839897,4.1237776561620023e-10,0.05927324295043945,166542969.1021124,5.423500890216301e-10,87921.29662852726
0,1.0,6,56.0,26.0,26.0,3.2364670215196716e-06,0.0028548240661621094,1032.7279833846096,3.2364670215196716e-06,0.003637552261352539,1272.6591512199527,3.841068242782115e-05,0.002260446548461914,70.42564795794948,5.590047060700948e-12,358.6887698709868
1,0.5,6,224.0,104.0,104.0,5.695027131475794e-08,0.004858732223510742,94734.82569855935,5.695027131475794e-08,0.005729198455810547,110086.48091251565,5.244660427529127e-07,0.0029196739196777344,6640.694191056438,2.23601882428039e-11,1434.755079483947
2,0.25,6,896.0,416.0,416.0,9.362476558456771e-10,0.01570272445678711,17698660.779204134,9.362476558456771e-10,0.015317440032958984,17206161.24758616,7.51329771511767e-09,0.005936145782470703,929360.873334979,8.94407529712156e-11,5739.020317935788
3,0.125,6,3584.0,1664.0,1664.0,1.4983939503734393e-11,0.06974530220031738,4791080787.603507,1.4983939503734393e-11,0.05505251884460449,3803113104.5181837,1.1203575083842688e-10,0.01971125602722168,203050784.8906394,3.577630118848624e-10,22956.08127174315
4,0.0625,6,14336.0,6656.0,6656.0,3.333255335165922e-12,0.3527872562408447,107608166012.69572,3.333255335165922e-12,0.22213006019592285,68397787299.23258,5.381913266863611e-12,0.082275390625,17375421582.53121,1.4310520475394497e-09,91824.3250869726
0,1.0,7,72.0,30.0,30.0,1.902685546122051e-07,0.0031709671020507812,19303.443065226133,1.902685546122051e-07,0.004307270050048828,25194.09453225814,2.1129747069138192e-06,0.002329111099243164,1314.8722004005629,6.945662880017404e-11,341.41705639083835
1,0.5,7,288.0,120.0,120.0,1.6451884101077797e-09,0.007028341293334961,4618269.392203436,1.6451884101077797e-09,0.007493734359741211,4890861.482285483,2.075802425214117e-08,0.003203153610229492,182977.25918087832,2.7782651520069614e-10,1365.6682255632968
2,0.25,7,1152.0,480.0,480.0,1.3382897183321569e-11,0.026355981826782227,2045127990.6141398,1.3382897183321569e-11,0.023313045501708984,1806475982.6150892,1.787061317354787e-10,0.007345676422119141,47596694.89470951,1.1113060608027846e-09,5462.672902253187
3,0.125,7,4608.0,1920.0,1920.0,8.998112598915471e-13,0.12818241119384766,144908087539.89667,8.998112598915471e-13,0.0851898193359375,96850837696.16772,2.2769621694468692e-12,0.023937225341796875,11914949180.35306,4.445224243211138e-09,21850.69160901275
4,0.0625,7,18432.0,7680.0,7680.0,3.0035927750171936e-12,0.6055991649627686,203572299497.34683,3.0035927750171936e-12,0.348193883895874,117855629210.24301,2.258434702020871e-12,0.10663604736328125,52334734306.182625,1.7780896972844553e-08,87402.766436051
0,1.0,8,90.0,34.0,34.0,9.461917578069949e-09,0.0034825801849365234,416467.6179936064,9.461917578069949e-09,0.004859209060668945,562538.6962552797,6.547208086950167e-08,0.0023343563079833984,42340.075073208325,6.34690813611684e-11,325.48935903725175
1,0.5,8,360.0,136.0,136.0,3.8619831985007686e-11,0.009443521499633789,258662441.86806187,3.8619831985007686e-11,0.010035037994384766,273596078.6345442,4.2065637818152084e-10,0.0035257339477539062,9725902.255587239,2.646947245077292e-10,1301.9574361489917
2,0.25,8,1440.0,544.0,544.0,7.409156005581e-13,0.04041290283203125,56010936017.18923,7.409156005581e-13,0.03429532051086426,47522139031.4575,1.993204966104495e-12,0.008880853652954102,5063930061.337954,1.0587788980309168e-09,5207.829744595967
3,0.125,8,5760.0,2176.0,2176.0,1.8159258808494303e-12,0.2119913101196289,118121139973.4347,1.8159258808494303e-12,0.14060568809509277,78778105475.24425,1.630661431224939e-12,0.03280353546142578,22763540173.399097,4.235115592123667e-09,20831.318978383868
4,0.0625,8,23040.0,8704.0,8704.0,3.409638425620167e-12,1.0574054718017578,312411735408.34216,3.409638425620167e-12,0.5813894271850586,172557138069.81357,3.615114894250846e-12,0.1533522605895996,46423601306.21351,1.694046236849467e-08,83325.27591353547
0,1.0,9,110.0,38.0,38.0,3.637446200010182e-10,0.004295825958251953,13118295.583657883,3.637446200010182e-10,0.0059621334075927734,17657328.106733274,3.735716399871151e-09,0.0025866031646728516,805872.5759854965,1.2981598051347139e-10,329.7845995740194
1,0.5,9,440.0,152.0,152.0,8.211894829260237e-13,0.013695478439331055,17428412300.035492,8.211894829260237e-13,0.013436317443847656,17017300473.803997,8.609145680043875e-12,0.003922462463378906,526317623.63232577,5.192639220539301e-10,1319.1383982959703
2,0.25,9,1760.0,608.0,608.0,9.421185305793997e-13,0.06431221961975098,69506721260.01468,9.421185305793997e-13,0.05137753486633301,55609324844.41795,1.4095622597472752e-12,0.010828733444213867,8622776794.689257,2.0770556882157204e-09,5276.553593183881
3,0.125,9,7040.0,2432.0,2432.0,3.959786416060957e-12,0.3242614269256592,82524191739.54378,3.959786416060957e-12,0.19608235359191895,50136050411.98935,3.556461017701381e-12,0.03980088233947754,12411644826.387054,8.308222752862882e-09,21106.214372735525
4,0.0625,9,28160.0,9728.0,9728.0,1.6015226309056058e-11,1.5574450492858887,97739502593.66974,1.6015226309056058e-11,0.895505428314209,56463227353.87772,1.1534818651974702e-11,0.20438098907470703,19286557713.6844,3.323289101145153e-08,84424.8574909421
0,1.0,10,132.0,42.0,42.0,8.328337178201686e-12,0.005564689636230469,733691448.0104362,8.328337178201686e-12,0.008075475692749023,1029126140.8766309,2.3802957084580024e-10,0.0029730796813964844,14550741.264210904,3.346964329578839e-10,276.49023207176197
1,0.5,10,528.0,168.0,168.0,8.0290111349077e-13,0.020242691040039062,26161866911.928795,8.0290111349077e-13,0.020029306411743164,25743469462.592136,1.3297778258096325e-12,0.004633426666259766,4042856209.3731,1.3387857318315355e-09,1105.9609282870579
2,0.25,10,2112.0,672.0,672.0,1.5243605221516824e-12,0.1071922779083252,71204135645.36226,1.5243605221516824e-12,0.07772421836853027,51801703514.04521,2.5842079703786772e-12,0.013863563537597656,6061101564.655049,5.355142927326142e-09,4423.8437131482315
3,0.125,10,8448.0,2688.0,2688.0,2.6742513270446966e-12,0.5150024890899658,193862447960.28433,2.6742513270446966e-12,0.31392741203308105,118525156412.2839,5.123673281207155e-12,0.05735135078430176,12455885016.710133,2.142057170930457e-08,17695.374852592926
4,0.0625,10,33792.0,10752.0,10752.0,1.2702140654407837e-11,2.4461166858673096,193294192813.36038,1.2702140654407837e-11,1.3138041496276855,104234464996.20146,1.4447156138190064e-11,0.26526832580566406,20074637302.388863,8.568228683721827e-08,70781.4994103717


==> results/lap2d8.csv <==
hnr,h,p,ndof,tndof,svdtndof,error,time,timescaled,svdterror,svdttime,svdttimescaled,terror,ttime,ttimescaled,maxz,minnz
0,1.0,1,6.0,6.0,6.0,0.6619351629563782,0.0031290054321289062,0.005495690338739978,0.6619351629563782,0.003849029541015625,0.006533380984034897,0.6619351629563782,0.002562999725341797,0.004532197636149243,0.0,5e-324
1,0.5,1,24.0,24.0,24.0,0.3887093207333655,0.00312042236328125,0.009336559268084629,0.3887093207333655,0.004055976867675781,0.01174951578895212,0.38870932073336556,0.0027937889099121094,0.008447801261288239,0.0,5e-324
2,0.25,1,96.0,96.0,96.0,0.21747549070162883,0.0033059120178222656,0.018088965071346854,0.21747549070162883,0.0043675899505615234,0.022974081941523918,0.21747549070162844,0.003071308135986328,0.017490384772622315,0.0,5e-324
3,0.125,1,384.0,384.0,384.0,0.11293986824190877,0.004258871078491211,0.047375562195067396,0.11293986824190877,0.005634307861328125,0.05949494115246343,0.11293986824190894,0.004423379898071289,0.05462903477782516,0.0,5e-324
4,0.0625,1,1536.0,1536.0,1536.0,0.05725436209773441,0.00938558578491211,0.21615942557279383,0.05725436209773441,0.011503219604492188,0.252517050352236,0.05725436209773422,0.009561300277709961,0.2596045176955664,0.0,5e-324
0,1.0,2,12.0,10.0,10.0,0.12674880140116393,0.0028166770935058594,0.026033485905100826,0.12674880140116393,0.0037660598754882812,0.033484254522882936,0.17807069042537985,0.0025522708892822266,0.016800498293232945,2.974210016819503e-14,348.0
1,0.5,2,48.0,40.0,40.0,0.03495727926341974,0.003228902816772461,0.10687385326440316,0.03495727926341974,0.0040018558502197266,0.12918300285137588,0.05069296901382401,0.002941131591796875,0.06795636784460281,1.1896840067278012e-13,1392.0
2,0.25,2,192.0,160.0,160.0,0.00907192637065226,0.003679990768432617,0.47652565724678747,0.00907192637065226,0.004598379135131836,0.5778386072074297,0.012998573964381378,0.003320932388305664,0.31564580383984103,4.758736026911205e-13,5568.0
3,0.125,2,768.0,640.0,640.0,0.0023024648131670443,0.005835771560668945,3.048801521023731,0.0023024648131670443,0.007326364517211914,3.6893573818073735,0.003314181574385224,0.005512714385986328,2.2204661082620127,1.903494410764482e-12,22272.0
4,0.0625,2,3072.0,2560.0,2560.0,0.0005794583628575016,0.01570916175842285,33.00287626191062,0.0005794583628575016,0.01819443702697754,37.23176709010024,0.0008375339736909466,0.014435529708862305,24.562237861875992,7.613977643057928e-12,89088.0
0,1.0,3,20.0,14.0,14.0,0.014814152539022046,0.00287628173828125,0.22771363173304418,0.014814152539022046,0.003911733627319336,0.2961934891805036,0.027871801962851862,0.0026526451110839844,0.11073300931827987,1.3176329898197538e-13,380.9717173588777
1,0.5,3,80.0,56.0,56.0,0.002025339992862899,0.003523111343383789,1.9916675491690623,0.002025339992862899,0.004375934600830078,2.4132150102231678,0.005260046175997648,0.0030236244201660156,0.6738211944026502,5.270531959279015e-13,1523.8868694355108
2,0.25,3,320.0,224.0,224.0,0.00026139199939602316,0.004561424255371094,19.989829802225156,0.00026139199939602316,0.005439281463623047,23.34001436435205,0.0007839533699252389,0.003957986831665039,6.105581757368335,2.108212783711606e-12,6095.547477742043
3,0.125,3,1280.0,896.0,896.0,3.3099152057475175e-05,0.009697437286376953,331.54717497992056,3.3099152057475175e-05,0.010326385498046875,349.5262691997407,0.00010592416278904187,0.0071752071380615234,86.8487475606037,8.432851134846424e-12,24382.189910968173
4,0.0625,3,5120.0,3584.0,3584.0,4.161181412832699e-06,0.03181648254394531,8597.476994917124,4.161181412832699e-06,0.030398130416870117,8225.741281487142,1.3731476058024686e-05,0.021189212799072266,2054.468015891556,3.37314045393857e-11,97528.75964387269
0,1.0,4,30.0,18.0,18.0,0.0010825444807943722,0.00305938720703125,3.28134175828745,0.0010825444807943722,0.0042917728424072266,4.406983595095769,0.002171921446420484,0.002797842025756836,1.4945609381120013,4.180024870226832e-13,432.56938162365975
1,0.5,4,120.0,72.0,72.0,7.081031332159502e-05,0.0038542747497558594,61.99327008314794,7.081031332159502e-05,0.00471949577331543,74.04040892507187,0.00028275651791001457,0.0031862258911132812,13.190082621093309,2.3162342879143874e-12,1730.277526494638
2,0.25,4,480.0,288.0,288.0,4.503213771297808e-06,0.0062313079833984375,1544.1145396686568,4.503213771297808e-06,0.006737470626831055,1649.8438979994748,1.929046633194211e-05,0.004250288009643555,266.2832612935601,9.26493715165755e-12,6921.110105978552
3,0.125,4,1920.0,1152.0,1152.0,2.832378101200418e-07,0.0166780948638916,64483.95312374971,2.832378101200418e-07,0.015314817428588867,59275.13525139293,1.2284437268649854e-06,0.00936436653137207,9526.117364697291,3.70597486066302e-11,27684.44042391421
4,0.0625,4,7680.0,4608.0,4608.0,1.7746964582809478e-08,0.07388877868652344,4421829.120897567,1.7746964582809478e-08,0.051294803619384766,3144304.9417460915,7.702527411894852e-08,0.031280517578125,515164.92254649097,1.482389944265208e-10,110737.76169565684
0,1.0,5,42.0,22.0,22.0,4.9744327497160714e-05,0.003454923629760742,79.91168379122712,4.9744327497160714e-05,0.00443267822265625,99.07361696446085,0.000257603101091895,0.0029578208923339844,13.217448523396449,1.23511068368346e-12,343.4425649551845
1,0.5,5,168.0,88.0,88.0,1.796490311149766e-06,0.0045871734619140625,2854.1372755172906,1.796490311149766e-06,0.005237579345703125,3210.074975365583,1.0527626872227231e-05,0.0034766197204589844,382.3030662713827,8.47422014096297e-12,1373.7702598207384
2,0.25,5,672.0,352.0,352.0,5.8887763528246524e-08,0.009206533432006836,169814.40394590923,5.8887763528246524e-08,0.009315252304077148,170709.16548590508,3.857473364569661e-07,0.004983425140380859,15404.140703927173,3.389688056385188e-11,5495.0810392829535
3,0.125,5,2688.0,1408.0,1408.0,1.875622194017549e-09,0.031298160552978516,17651994.591287557,1.875622194017549e-09,0.025296926498413086,14376383.764936524,1.2832686932393965e-08,0.01220560073852539,1155465.597314173,1.3558752225540752e-10,21980.324157131814
4,0.0625,5,10752.0,5632.0,5632.0,5.912212362715215e-11,0.15961170196533203,2784755603.378042,5.912212362715215e-11,0.09268641471862793,1651787819.567882,4.123784380261729e-10,0.04532027244567871,132886571.36021188,5.423500890216301e-10,87921.29662852726
0,1.0,6,56.0,26.0,26.0,3.2364670199410165e-06,0.0037107467651367188,1306.4719876068043,3.2364670199410165e-06,0.004709720611572266,1604.304874322018,3.841068242873441e-05,0.002953052520751953,88.87312069786229,5.590047060700948e-12,358.6887698709868
1,0.5,6,224.0,104.0,104.0,5.695027131475794e-08,0.006081581115722656,116855.9454560028,5.695027131475794e-08,0.006217241287231445,118928.23052033558,5.244660427529127e-07,0.0037217140197753906,8200.857284135962,2.23601882428039e-11,1434.755079483947
2,0.25,6,896.0,416.0,416.0,9.362445003704093e-10,0.015283823013305664,17309863.491254557,9.362445003704093e-10,0.012866497039794922,14632684.056712538,7.513297366566491e-09,0.0059583187103271484,936183.4860888371,8.94407529712156e-11,5739.020317935788
3,0.125,6,3584.0,1664.0,1664.0,1.4989436601455417e-11,0.06298351287841797,4338665475.322531,1.4989436601455417e-11,0.03777956962585449,2649376925.971588,1.1203760226777554e-10,0.015869855880737305,169282090.70041138,3.577630118848624e-10,22956.08127174315
4,0.0625,6,14336.0,6656.0,6656.0,3.236067742569189e-12,0.31342244148254395,98680975520.08011,3.236067742569189e-12,0.14461374282836914,46489986608.875656,5.292276014948854e-12,0.06441307067871094,14304143421.394135,1.4310520475394497e-09,91824.3250869726
0,1.0,7,72.0,30.0,30.0,1.9026855169173304e-07,0.003955841064453125,23472.385657122308,1.9026855169173304e-07,0.005052089691162109,29191.367513790374,2.1129747180250293e-06,0.003015756607055664,1645.2545656245297,6.945662880017404e-11,341.41705639083835
1,0.5,7,288.0,120.0,120.0,1.6451884101077797e-09,0.007744312286376953,5077516.778418219,1.6451884101077797e-09,0.00751495361328125,4917526.52459016,2.075802425214117e-08,0.0039103031158447266,217307.74864743065,2.7782651520069614e-10,1365.6682255632968
2,0.25,7,1152.0,480.0,480.0,1.3382424930810003e-11,0.025151968002319336,1960699831.316385,1.3382424930810003e-11,0.016930818557739258,1334225111.011722,1.7870675168311422e-10,0.006963253021240234,45611339.837779626,1.1113060608027846e-09,5462.672902253187
3,0.125,7,4608.0,1920.0,1920.0,9.813509632780557e-13,0.11443448066711426,118856653029.37503,9.813509632780557e-13,0.05625605583190918,59495380535.41444,2.1068865540173833e-12,0.020072460174560547,11233548527.936941,4.445224243211138e-09,21850.69160901275
4,0.0625,7,18432.0,7680.0,7680.0,2.6143857237598116e-12,0.558727502822876,216215479288.49985,2.6143857237598116e-12,0.2296760082244873,90330347517.37192,2.158157527049813e-12,0.08710837364196777,46361516667.54102,1.7780896972844553e-08,87402.766436051
0,1.0,8,90.0,34.0,34.0,9.461917578069949e-09,0.004730224609375,556088.0845535394,9.461917578069949e-09,0.005892038345336914,676255.9252004119,6.547214208698034e-08,0.003364086151123047,58599.45394493651,6.34690813611684e-11,325.48935903725175
1,0.5,8,360.0,136.0,136.0,3.8619831985007686e-11,0.010732650756835938,294548853.8248877,3.8619831985007686e-11,0.00952911376953125,262076373.7125698,4.2065637818152084e-10,0.00451207160949707,12245795.112716662,2.646947245077292e-10,1301.9574361489917
2,0.25,8,1440.0,544.0,544.0,7.221696292446512e-13,0.03954720497131348,56418969433.84246,7.221696292446512e-13,0.024975299835205078,36033686797.15477,1.999556959598764e-12,0.008359432220458984,4871732339.591043,1.0587788980309168e-09,5207.829744595967
3,0.125,8,5760.0,2176.0,2176.0,1.3785618419081194e-12,0.19005584716796875,139696643014.22803,1.3785618419081194e-12,0.08846211433410645,65954671967.84236,1.588764560819463e-12,0.025783061981201172,19013285364.690716,4.235115592123667e-09,20831.318978383868
4,0.0625,8,23040.0,8704.0,8704.0,4.1793624859365764e-12,0.9111626148223877,219890202661.6116,4.1793624859365764e-12,0.35522890090942383,86862063458.37962,3.6499429099747256e-12,0.12851667404174805,39673210814.63472,1.694046236849467e-08,83325.27591353547
0,1.0,9,110.0,38.0,38.0,3.637446200010182e-10,0.005366802215576172,16268416.927470203,3.637446200010182e-10,0.006911277770996094,20380747.620578505,3.7356520499446114e-09,0.0034608840942382812,1053517.6811469486,1.2981598051347139e-10,329.7845995740194
1,0.5,9,440.0,152.0,152.0,8.211894829260237e-13,0.014573097229003906,18648102117.83104,8.211894829260237e-13,0.012468338012695312,15983714244.012959,8.609145680043875e-12,0.0048868656158447266,646369551.9904491,5.192639220539301e-10,1319.1383982959703
2,0.25,9,1760.0,608.0,608.0,1.021868051150778e-12,0.06385684013366699,63735275409.0,1.021868051150778e-12,0.03561115264892578,35982055831.60723,1.4316418487829825e-12,0.00975656509399414,7870780597.170253,2.0770556882157204e-09,5276.553593183881
3,0.125,9,7040.0,2432.0,2432.0,4.9003952569087806e-12,0.3022425174713135,62246215903.184525,4.9003952569087806e-12,0.12939000129699707,26954938604.292667,3.831052156038385e-12,0.03260183334350586,9790462493.85045,8.308222752862882e-09,21106.214372735525
4,0.0625,9,28160.0,9728.0,9728.0,1.5243595867291183e-11,1.4069123268127441,92871018663.55528,1.5243595867291183e-11,0.5465753078460693,36431743882.60317,1.0891698220892277e-11,0.15873932838439941,16238370577.628147,3.323289101145153e-08,84424.8574909421
0,1.0,10,132.0,42.0,42.0,8.324518758416407e-12,0.006624698638916016,861907928.5788448,8.324518758416407e-12,0.008528947830200195,1086220512.3706143,2.380348927605319e-10,0.00368499755859375,17535219.378657147,3.346964329578839e-10,276.49023207176197
1,0.5,10,528.0,168.0,168.0,8.0290111349077e-13,0.020350217819213867,26352506487.85082,8.0290111349077e-13,0.016161680221557617,20985200670.419937,1.3297778258096325e-12,0.005484580993652344,4691534809.998931,1.3387857318315355e-09,1105.9609282870579
2,0.25,10,2112.0,672.0,672.0,1.6534688529810543e-12,0.09826135635375977,60248868201.717995,1.6534688529810543e-12,0.048273324966430664,29963298460.67706,2.4491938459095327e-12,0.011595487594604492,5491467695.274513,5.355142927326142e-09,4423.8437131482315
3,0.125,10,8448.0,2688.0,2688.0,2.8239220804023525e-12,0.447735071182251,159665493184.5312,2.8239220804023525e-12,0.1869809627532959,67294234341.28052,5.226948496442814e-12,0.046633243560791016,10169631000.30657,2.142057170930457e-08,17695.374852592926
4,0.0625,10,33792.0,10752.0,10752.0,1.2321602732003264e-11,2.0878169536590576,170274085789.6831,1.2321602732003264e-11,0.8053708076477051,66193899971.920135,1.4429367143433009e-11,0.20553350448608398,15959444968.571552,8.568228683721827e-08,70781.4994103717


==> results/lap3d12.csv <==
error,h,hnr,ndof,p,svdterror,svdttime,svdttimescaled,terror,time,timescaled,tndof,ttime,ttimescaled
0.18282172299394778,1.0,0,48.0,1,0.18282172299394772,0.016875743865966797,0.09305826839895011,0.18282172299394764,0.05119490623474121,0.28137743721184266,48.0,0.004952907562255859,0.028310798350189313
0.045186740795405994,0.5,1,384.0,1,0.045186740795406,0.010946989059448242,0.2511252653453718,0.045186740795405946,0.021100282669067383,0.4752992153134107,384.0,0.008731365203857422,0.2106719108038663
0.010864623436909979,0.25,2,3072.0,1,0.010864623436910012,0.07284379005432129,6.907992589482961,0.010864623436909788,0.0708627700805664,6.7294741942294385,3072.0,0.07873415946960449,7.717546629962341
0.0025421023161115146,0.125,3,24576.0,1,0.002542102316111523,0.49687671661376953,201.95688732740223,0.0025421023161114917,0.4219973087310791,172.53691869354716,24576.0,0.48119044303894043,204.69568320623216
0.0006023826872063253,0.0625,4,196608.0,1,0.0006023826872063106,9.126561403274536,15370.443731116293,0.0006023826872063136,8.523037433624268,14368.943326873972,196608.0,11.325767517089844,19341.417311725778
0.017236800852231154,1.0,0,120.0,2,0.017921945753756028,0.05132722854614258,2.874826989788697,0.01792194575375574,0.07937860488891602,4.617174293493995,108.0,0.02844405174255371,1.6018738567680477
0.0025247292248021438,0.5,1,960.0,2,0.0025065935282185623,0.09998393058776855,40.05720210928384,0.00250659352821846,0.032358646392822266,12.98533785446512,864.0,0.04552197456359863,18.50178987099688
0.00034632374600249274,0.25,2,7680.0,2,0.0003194601877044125,0.18515443801879883,586.9305813086348,0.00031946018770392156,0.1944718360900879,568.3790082254862,6912.0,0.32655763626098633,1039.4449872693497
4.5790572473101096e-05,0.125,3,61440.0,2,4.0444890212163046e-05,2.1056857109069824,52498.599066352836,4.044489021119714e-05,2.1286847591400146,46893.98435466808,55296.0,1.9850430488586426,50152.817972373596
5.895369051148729e-06,0.0625,4,491520.0,2,5.097768885465693e-06,63.18401002883911,12421725.271492865,5.097768884356508e-06,81.5657012462616,13859109.672598073,442368.0,65.04503345489502,12830491.788270025
0.0019426430205125233,1.0,0,240.0,3,0.002410974303549889,0.04581475257873535,19.101774061119208,0.002410974303552231,0.02153801918029785,11.200614088534559,192.0,0.031163930892944336,13.046510497065036
0.00016019998594611634,0.5,1,1920.0,3,0.00017975678521177084,0.10085797309875488,563.8668404869208,0.00017975678520909405,0.10817623138427734,678.5107611354848,1536.0,0.06904482841491699,390.12693700659014
1.0670093864265166e-05,0.25,2,15360.0,3,1.1569894838634539e-05,0.5825142860412598,50572.31673876033,1.1569894837746582e-05,0.8893754482269287,83592.84052126364,12288.0,0.47483372688293457,41614.49693303709
6.905655758347087e-07,0.125,3,122880.0,3,7.368959678392755e-07,6.4339399337768555,8760175.820473175,7.368959668555165e-07,9.625580549240112,13966461.12739556,98304.0,6.114735841751099,8368824.265316688
4.395369503349529e-08,0.0625,4,983040.0,3,4.658168252020794e-08,307.85883927345276,6612284816.646644,4.658166894209905e-08,559.3795776367188,12730147179.403482,786432.0,300.48046112060547,6461256882.597661
0.00021096093467331382,1.0,0,420.0,4,0.00032076929679361973,0.14283323287963867,445.9894758001997,0.0003207692967985988,0.09116411209106445,433.27660716115196,300.0,0.027091026306152344,85.45537602894599
7.408752156617821e-06,0.5,1,3360.0,4,1.0229226820913724e-05,0.16336750984191895,16024.477823283081,1.0229226821102648e-05,0.21651029586791992,29300.01374109726,2400.0,0.16787934303283691,16537.99054751965
2.381889419713138e-07,0.25,2,26880.0,4,3.25584958616662e-07,1.4908027648925781,4587651.197062988,3.2558495813961577e-07,2.3687422275543213,9957554.79748149,19200.0,1.411998987197876,4361632.251013342
7.589851392170477e-09,0.125,3,215040.0,4,1.0315018092616969e-08,19.81579351425171,1923157785.320696,1.0315018345992307e-08,36.49872922897339,4811831809.963297,153600.0,16.89057683944702,1643621107.369181
2.5101836573653153e-10,0.0625,4,1720320.0,4,3.2853964050059785e-10,1044.0482921600342,3178355757593.079,3.288301106547389e-10,2703.9974687099457,10772819974707.328,1228800.0,1028.0809950828552,3128021459536.1733
1.303063486990561e-05,1.0,0,672.0,5,2.81458814866486e-05,0.30833911895751953,10963.827783791721,2.8145881493440323e-05,0.11636948585510254,8951.678300514403,432.0,0.05839681625366211,2089.292846443238
2.481886561130339e-07,0.5,1,5376.0,5,5.248290743857727e-07,0.39568448066711426,755124.4823381599,5.248290741985504e-07,0.5878841876983643,2371435.7112364233,3456.0,0.307664155960083,589095.2205958529
3.981831002093386e-09,0.25,2,43008.0,5,8.458585405381978e-09,3.423743963241577,405186712.5996986,8.458583420753309e-09,5.614819765090942,1411031034.8984802,27648.0,2.6839380264282227,318462069.7946268
6.328636196897792e-11,0.125,3,344064.0,5,1.35002467640542e-10,54.161269664764404,401386904948.98944,1.3500158213014823e-10,106.89703059196472,1689524919070.0854,221184.0,38.2118616104126,283624080179.52106
1.4568910318911902e-10,0.0625,4,2752512.0,5,9.032191383113488e-11,3047.0992045402527,33738366278157.652,9.376136055656618e-11,10981.067138671875,75374772748516.81,1769472.0,2926.596908569336,31220226157740.938


==> results/lap3d16.csv <==
error,h,hnr,ndof,p,svdterror,svdttime,svdttimescaled,terror,time,timescaled,tndof,ttime,ttimescaled
0.18282172299394775,1.0,0,48.0,1,0.18282172299394775,0.016135215759277344,0.08900902481899074,0.18282172299394764,0.04397296905517578,0.24210955526783098,48.0,0.0377199649810791,0.20778944470622387
0.04518674079540599,0.5,1,384.0,1,0.04518674079540605,0.03146028518676758,0.7050079988426904,0.04518674079540593,0.04500389099121094,1.0065429875856824,384.0,0.02212834358215332,0.5072735636271619
0.010864623436910019,0.25,2,3072.0,1,0.010864623436910003,0.09925556182861328,9.344006113798313,0.01086462343690974,0.07506823539733887,7.120524938349652,3072.0,0.06896281242370605,6.813016853200731
0.0025421023161115433,0.125,3,24576.0,1,0.0025421023161115333,0.3861522674560547,158.40560606254257,0.002542102316111522,0.4152212142944336,169.85345770850964,24576.0,0.4444916248321533,189.97678903352184
0.0006023826872063277,0.0625,4,196608.0,1,0.0006023826872062852,7.511187314987183,12688.636141324874,0.0006023826872063495,7.30811071395874,12351.69715297487,196608.0,8.00666618347168,13833.81240710766
0.017236800852231227,1.0,0,120.0,2,0.017921945753756004,0.04505658149719238,2.525352878045816,0.017921945753755927,0.013185739517211914,0.7766225342844063,108.0,0.008907318115234375,0.5113603114307121
0.002524729224802204,0.5,1,960.0,2,0.002506593528218558,0.05628013610839844,22.634604842925516,0.002506593528218519,0.037497520446777344,15.031519172137553,864.0,0.028759479522705078,11.843820195389638
0.00034632374600301186,0.25,2,7680.0,2,0.00031946018770442035,0.14924860000610352,474.6934555134625,0.0003194601877038885,0.20430278778076172,596.9507894052585,6912.0,0.16257357597351074,526.2050033739257
4.579057247320501e-05,0.125,3,61440.0,2,4.0444890212090744e-05,1.6116628646850586,40281.01817896915,4.0444890211488354e-05,1.5325579643249512,33850.558021870376,55296.0,1.4628183841705322,37247.490903286074
5.895369051168134e-06,0.0625,4,491520.0,2,5.097768885572113e-06,48.9518096446991,9630556.36267649,5.097768884437609e-06,62.68952417373657,10657546.398803951,442368.0,50.06594443321228,9895354.181931388
0.0019426430205125233,1.0,0,240.0,3,0.002410974303549945,0.10846757888793945,45.080578384255205,0.0024109743035515296,0.05041909217834473,26.072910805151565,192.0,0.030690431594848633,12.850512711823585
0.00016019998594591327,0.5,1,1920.0,3,0.0001797567852113364,0.07578372955322266,424.35844097971176,0.00017975678520948052,0.0811765193939209,510.07293146845154,1536.0,0.09523963928222656,536.4089538902217
1.0670093864456131e-05,0.25,2,15360.0,3,1.156989483782594e-05,0.587327241897583,50988.80089965006,1.156989483792547e-05,0.7663609981536865,72075.1793736612,12288.0,0.419630765914917,36836.80894654429
6.905655757596443e-07,0.125,3,122880.0,3,7.368959678520438e-07,6.193769216537476,8431817.38209392,7.368959669791852e-07,7.91998291015625,11497329.308913495,98304.0,5.153439998626709,7062925.211926856
4.395369507679847e-08,0.0625,4,983040.0,3,4.658168208298925e-08,234.5447337627411,5038420670.319588,4.6581669167545715e-08,420.8473606109619,9578451104.141989,786432.0,232.15400576591492,4993539929.576059
0.00021096093467355275,1.0,0,420.0,4,0.0003207692967937485,0.14441847801208496,450.9627033773293,0.0003207692967971221,0.06430363655090332,305.9363797302205,300.0,0.04834699630737305,151.63178375814473
7.408752156650418e-06,0.5,1,3360.0,4,1.0229226821244114e-05,0.15618658065795898,15319.609820990914,1.0229226821489872e-05,0.19771671295166016,26760.44429788883,2400.0,0.16399645805358887,16151.154549764718
2.3818894186747562e-07,0.25,2,26880.0,4,3.2558495835960346e-07,1.4764149188995361,4543455.317080388,3.2558495811211965e-07,2.066697359085083,8688757.736621985,19200.0,1.2722828388214111,3932212.204731823
7.589851121625273e-09,0.125,3,215040.0,4,1.0315018114433613e-08,17.660435914993286,1714225024.7232487,1.0315018202839055e-08,32.05545163154602,4226370263.6198916,153600.0,15.069809198379517,1467363844.073913
2.510174861036952e-10,0.0625,4,1720320.0,4,3.2854370904057696e-10,815.9173445701599,2483957685119.5103,3.2883025597095493e-10,2083.9369761943817,8302661882343.849,1228800.0,809.6887128353119,2463938439748.586
1.3030634869409714e-05,1.0,0,672.0,5,2.8145881486155403e-05,0.2690846920013428,9569.963506118514,2.8145881484563784e-05,0.09205508232116699,7084.035111886299,432.0,0.058924198150634766,2106.3869534953305
2.481886548919979e-07,0.5,1,5376.0,5,5.248290744141116e-07,0.426013708114624,812868.7344819462,5.248290728294143e-07,0.5633676052093506,2272552.8128424957,3456.0,0.30080366134643555,575893.8880843214
3.981828042862375e-09,0.25,2,43008.0,5,8.458585748598532e-09,3.5915322303771973,425039150.68009347,8.458583194131375e-09,5.862270355224609,1473248907.0236897,27648.0,2.9977879524230957,355557400.7072941
6.32837451642758e-11,0.125,3,344064.0,5,1.3500199115428637e-10,44.60653281211853,330630626919.01746,1.3500134905428817e-10,97.82770991325378,1546293226842.139,221184.0,33.493287324905396,248705243605.5564
1.457788793752962e-10,0.0625,4,2752512.0,5,9.032126670064974e-11,2326.5192449092865,25760720801299.094,9.367444233321522e-11,8421.195847988129,57768399643433.35,1769472.0,2229.8293199539185,23810558511171.605


==> results/lap3d4.csv <==
error,h,hnr,ndof,p,svdterror,svdttime,svdttimescaled,terror,time,timescaled,tndof,ttime,ttimescaled
0.18282172299394775,1.0,0,48.0,1,0.18282172299394775,0.006945610046386719,0.03872015817474183,0.18282172299394764,0.02222299575805664,0.12296529030529729,48.0,0.003896951675415039,0.02239277343364967
0.04518674079540601,0.5,1,384.0,1,0.04518674079540597,0.011736154556274414,0.26799358078416075,0.04518674079540591,0.009121417999267578,0.21026035978596624,384.0,0.011703252792358398,0.2768788617347149
0.01086462343691002,0.25,2,3072.0,1,0.01086462343691001,0.06223320960998535,5.934688792964167,0.010864623436909781,0.05495500564575195,5.26768613485335,3072.0,0.07974958419799805,7.79935567452353
0.002542102316111518,0.125,3,24576.0,1,0.002542102316111519,0.6688187122344971,269.588882702942,0.0025421023161115034,0.624384880065918,252.11243506029092,24576.0,0.826880931854248,340.78444523867546
0.0006023826872062955,0.0625,4,196608.0,1,0.0006023826872062985,19.301242351531982,32263.611823454994,0.0006023826872063283,18.617428302764893,31127.99632247889,196608.0,20.74817132949829,35005.33805141032
0.017236800852231206,1.0,0,120.0,2,0.017921945753755945,0.014515876770019531,0.8224680989152618,0.01792194575375605,0.008435964584350586,0.5008272698696247,108.0,0.006561756134033203,0.3781690359541288
0.002524729224802146,0.5,1,960.0,2,0.0025065935282185,0.02469468116760254,10.034988381323389,0.0025065935282184747,0.02010059356689453,8.149218339943284,864.0,0.02524423599243164,10.432670761015945
0.00034632374600290246,0.25,2,7680.0,2,0.00031946018770448095,0.29485273361206055,930.5259869962723,0.0003194601877037838,0.1889655590057373,552.6684181873892,6912.0,0.21330022811889648,685.4824916909766
4.5790572473149696e-05,0.125,3,61440.0,2,4.0444890212105983e-05,2.809361219406128,69899.55364257649,4.0444890211262264e-05,3.0268661975860596,66521.7997166552,55296.0,2.912385940551758,73106.42634667747
5.895369051155027e-06,0.0625,4,491520.0,2,5.0977688855526376e-06,160.62419724464417,31536458.95545627,5.0977688845308795e-06,209.00114941596985,35475567.33630137,442368.0,165.57302832603455,32552198.36835981
0.0019426430205126423,1.0,0,240.0,3,0.0024109743035495785,0.04724240303039551,19.695107417061337,0.0024109743035500156,0.012514829635620117,6.540104140384181,192.0,0.011573314666748047,4.908547964795326
0.00016019998594626712,0.5,1,1920.0,3,0.00017975678521132374,0.06816267967224121,382.07870707659134,0.00017975678520833161,0.07168149948120117,450.7629561372249,1536.0,0.06074357032775879,343.939806044418
1.0670093864290631e-05,0.25,2,15360.0,3,1.1569894838223804e-05,0.7172596454620361,62224.86797185422,1.1569894837767485e-05,0.8067882061004639,75864.99592921356,12288.0,0.6531615257263184,57048.08797535426
6.90565575681638e-07,0.125,3,122880.0,3,7.368959678795691e-07,12.222300052642822,16615051.378996385,7.368959669119175e-07,16.853217840194702,24438323.66292314,98304.0,11.106821060180664,15148259.208300572
4.395369501846644e-08,0.0625,4,983040.0,3,4.658168302250055e-08,842.9198641777039,18098724718.34488,4.6581669643177075e-08,1566.393036365509,35640904825.629524,786432.0,854.1411745548248,18347287071.128605
0.00021096093467352472,1.0,0,420.0,4,0.00032076929679255705,0.11817598342895508,369.1181388221679,0.00032076929679652154,0.025066137313842773,120.20103757753374,300.0,0.022665023803710938,71.5651239051623
7.408752157225376e-06,0.5,1,3360.0,4,1.0229226820555368e-05,0.21757221221923828,21320.963484119893,1.0229226820853063e-05,0.225111722946167,30459.579678876264,2400.0,0.1664578914642334,16390.5700694034
2.3818894175408896e-07,0.25,2,26880.0,4,3.2558495877213387e-07,2.183518886566162,6715454.443895787,3.2558495822113634e-07,2.640820264816284,11099376.573715365,19200.0,1.74806809425354,5393683.827185176
7.589851326684264e-09,0.125,3,215040.0,4,1.0315018024213412e-08,41.61572551727295,4036539243.289168,1.0315018359259478e-08,70.89310050010681,9344550054.995043,153600.0,33.566327810287476,3260306945.4803195
2.5102846103405887e-10,0.0625,4,1720320.0,4,3.2854805303463736e-10,3239.836530685425,9861591640104.812,3.288277473192496e-10,8265.47550034523,32927120275615.22,1228800.0,3139.270719051361,9548437722414.674
1.3030634869220018e-05,1.0,0,672.0,5,2.814588148654723e-05,0.28899621963500977,10277.225804841357,2.814588148321583e-05,0.06792569160461426,5237.890632247158,432.0,0.040435791015625,1450.2714407847527
2.4818865396790025e-07,0.5,1,5376.0,5,5.248290732191903e-07,0.6210622787475586,1184551.251346479,5.248290724737576e-07,0.6679768562316895,2694105.1692406805,3456.0,0.3541274070739746,677774.0256512876
3.981831836621303e-09,0.25,2,43008.0,5,8.458584506684248e-09,5.648498773574829,668235741.6591729,8.45858397713811e-09,7.894769191741943,1984371103.9434814,27648.0,3.4707791805267334,411484058.2642689
6.32844584376521e-11,0.125,3,344064.0,5,1.3500203082061406e-10,108.16466450691223,801404322050.1207,1.3500072149112253e-10,251.29177808761597,3971257761778.5396,221184.0,82.81140279769897,614026503848.6606
1.4579243623524852e-10,0.0625,4,2752512.0,5,9.03206056339223e-11,9061.472684383392,100328015722808.17,9.362200902701956e-11,34385.86411976814,235856442941521.72,1769472.0,9176.288630008698,98020891818523.06


==> results/lap3d8.csv <==
error,h,hnr,ndof,p,svdterror,svdttime,svdttimescaled,terror,time,timescaled,tndof,ttime,ttimescaled
0.18282172299394778,1.0,0,48.0,1,0.18282172299394772,0.0287320613861084,0.15787746417940104,0.18282172299394764,0.037056922912597656,0.203937120862359,48.0,0.004122495651245117,0.023501262014314874
0.04518674079540602,0.5,1,384.0,1,0.04518674079540597,0.010606050491333008,0.24246158878907187,0.04518674079540592,0.016056537628173828,0.36372140280666443,384.0,0.03061962127685547,0.6957058905791376
0.010864623436910014,0.25,2,3072.0,1,0.010864623436910022,0.07006025314331055,6.652032102422435,0.010864623436909743,0.07974958419799805,7.547476861896421,3072.0,0.0882120132446289,8.584222168025509
0.002542102316111512,0.125,3,24576.0,1,0.0025421023161115316,0.5036935806274414,204.59626797331487,0.0025421023161115034,0.49479150772094727,201.1444022682194,24576.0,0.5863363742828369,246.24421646764966
0.0006023826872063028,0.0625,4,196608.0,1,0.0006023826872063472,12.298897743225098,20640.811769379998,0.0006023826872063491,10.504007339477539,17658.412008371186,196608.0,12.628054857254028,21551.35548378261
0.017236800852231202,1.0,0,120.0,2,0.017921945753755775,0.051251888275146484,2.8695855432707815,0.01792194575375593,0.03878307342529297,2.264096677416024,108.0,0.04062318801879883,2.2846853426236504
0.0025247292248021815,0.5,1,960.0,2,0.002506593528218473,0.04169797897338867,16.803959094266254,0.0025065935282184318,0.03339648246765137,13.405943890504915,864.0,0.0530240535736084,21.51051721718986
0.0003463237460027611,0.25,2,7680.0,2,0.0003194601877044156,0.25924158096313477,818.7911325637799,0.0003194601877038329,0.1713118553161621,501.45221134195884,6912.0,0.20780491828918457,667.8149285943898
4.5790572473113477e-05,0.125,3,61440.0,2,4.044489021211813e-05,1.8956687450408936,47298.059429239154,4.04448902113404e-05,2.092085361480713,46068.14167116237,55296.0,2.0340609550476074,51381.85154641804
5.895369051148633e-06,0.0625,4,491520.0,2,5.097768885524337e-06,88.81371712684631,17448993.018774394,5.097768884459678e-06,106.42501473426819,18075528.183671117,442368.0,88.07165765762329,17349504.735582873
0.0019426430205127087,1.0,0,240.0,3,0.002410974303549655,0.04500246047973633,18.756355159071532,0.0024109743035518488,0.014201164245605469,7.4484212554167355,192.0,0.03297781944274902,13.80746052605901
0.00016019998594489712,0.5,1,1920.0,3,0.00017975678521165675,0.06544089317321777,366.8045779035092,0.00017975678520865842,0.0631864070892334,397.605430825948,1536.0,0.06265735626220703,354.2971935662884
1.0670093864237312e-05,0.25,2,15360.0,3,1.15698948380759e-05,0.5073866844177246,44075.09382345881,1.156989483764777e-05,0.736152172088623,69235.69940786023,12288.0,0.4967963695526123,43511.72435410303
6.905655757232066e-07,0.125,3,122880.0,3,7.368959676464413e-07,7.923690319061279,10778743.5810872,7.368959670857212e-07,11.368368864059448,16490051.144479314,98304.0,7.142899751663208,9769241.963964764
4.3953695103852225e-08,0.0625,4,983040.0,3,4.6581682713665794e-08,422.76328229904175,9079004537.331606,4.658166880693314e-08,800.9010279178619,18225180720.642868,786432.0,433.27216482162476,9311039520.11681
0.00021096093467353348,1.0,0,420.0,4,0.0003207692967928629,0.12142205238342285,379.20507223264264,0.0003207692967966679,0.031245708465576172,149.5263024665048,300.0,0.04290127754211426,134.8004075086018
7.408752157067781e-06,0.5,1,3360.0,4,1.0229226821536793e-05,0.21905875205993652,21464.514901385366,1.0229226820944668e-05,0.21449542045593262,29021.393532554324,2400.0,0.146498441696167,14441.939380476435
2.3818894211963117e-07,0.25,2,26880.0,4,3.2558495849172165e-07,1.4739127159118652,4535691.707890278,3.2558495822571964e-07,2.1907765865325928,9209724.505595049,19200.0,1.2154948711395264,3757825.41352656
7.589851268827683e-09,0.125,3,215040.0,4,1.0315018044501236e-08,25.690767765045166,2492691585.1270742,1.0315018469530815e-08,43.2239887714386,5698350853.807024,153600.0,21.614650011062622,2101590553.5677185
2.510301384363259e-10,0.0625,4,1720320.0,4,3.2854098697102543e-10,1551.8287606239319,4723909914450.399,3.2882727086837863e-10,4092.7353281974792,16304450665088.951,1228800.0,1527.7732882499695,4647647099902.34
1.303063486960627e-05,1.0,0,672.0,5,2.8145881487082057e-05,0.27197957038879395,9672.350257020424,2.8145881491959828e-05,0.08204078674316406,6316.101217260454,432.0,0.05778384208679199,2067.20942962781
2.481886550480529e-07,0.5,1,5376.0,5,5.248290731725017e-07,0.45702648162841797,872026.7035070023,5.248290743410732e-07,0.6190669536590576,2496902.269322254,3456.0,0.2958827018737793,566607.5247656194
3.981830436802177e-09,0.25,2,43008.0,5,8.458585655148411e-09,3.894470453262329,460835573.1046446,8.458583156254771e-09,6.226883411407471,1565043681.8592978,27648.0,2.731912136077881,324122650.82768285
6.328640792736781e-11,0.125,3,344064.0,5,1.3500211424675704e-10,65.50854015350342,485438004663.17505,1.3500084836614506e-10,141.28991055488586,2232995641491.641,221184.0,46.741090536117554,346812505960.7243
1.4579562625312797e-10,0.0625,4,2752512.0,5,9.037898364179423e-11,4475.09898519516,49517198867844.46,9.371862380480083e-11,16661.300508499146,114279997521207.64,1769472.0,4315.86062836647,46058146537799.44


==> results/lapbar2d1.csv <==
method,hnr,p,h,assemble,svd,solve
l2,0,1,1.0,0.0034880638122558594,0.0,0.00026106834411621094
svdt,0,1,1.0,0.0009350776672363281,0.0004925727844238281,0.000270843505859375
trefftz,0,1,1.0,0.0009348392486572266,0.0,0.0001163482666015625
l2,1,1,0.5,0.0011782646179199219,0.0,0.00015783309936523438
svdt,1,1,0.5,0.001157522201538086,0.0002512931823730469,0.00030541419982910156
trefftz,1,1,0.5,0.0012054443359375,0.0,0.0001475811004638672
l2,2,1,0.25,0.0022172927856445312,0.0,0.00032019615173339844
svdt,2,1,0.25,0.002084016799926758,0.0004897117614746094,0.0005743503570556641
trefftz,2,1,0.25,0.0024797916412353516,0.0,0.0002875328063964844
l2,3,1,0.125,0.005934715270996094,0.0,0.0009865760803222656
svdt,3,1,0.125,0.005826711654663086,0.001271963119506836,0.001651763916015625
trefftz,3,1,0.125,0.007390022277832031,0.0,0.0009076595306396484
l2,4,1,0.0625,0.020558595657348633,0.0,0.004014015197753906
svdt,4,1,0.0625,0.020591020584106445,0.004172563552856445,0.0064697265625
trefftz,4,1,0.0625,0.027052640914916992,0.0,0.003903627395629883
l2,0,2,1.0,0.0010290145874023438,0.0,0.0001361370086669922
svdt,0,2,1.0,0.0009684562683105469,0.00035762786865234375,0.0003063678741455078
trefftz,0,2,1.0,0.0009412765502929688,0.0,0.0001251697540283203
l2,1,2,0.5,0.0013210773468017578,0.0,0.0002014636993408203
svdt,1,2,0.5,0.0013000965118408203,0.000335693359375,0.0004367828369140625
trefftz,1,2,0.5,0.0013642311096191406,0.0,0.00019097328186035156
l2,2,2,0.25,0.002680540084838867,0.0,0.0005815029144287109
svdt,2,2,0.25,0.002677440643310547,0.0007498264312744141,0.0011622905731201172
trefftz,2,2,0.25,0.0031282901763916016,0.0,0.0004584789276123047
l2,3,2,0.125,0.008208036422729492,0.0,0.0023469924926757812
svdt,3,2,0.125,0.008189678192138672,0.0024445056915283203,0.00425267219543457
trefftz,3,2,0.125,0.01012563705444336,0.0,0.0017435550689697266
l2,4,2,0.0625,0.030358552932739258,0.0,0.01178121566772461
svdt,4,2,0.0625,0.030602216720581055,0.008795499801635742,0.01780247688293457
trefftz,4,2,0.0625,0.03829622268676758,0.0,0.008279561996459961
l2,0,3,1.0,0.0010669231414794922,0.0,0.00015163421630859375
svdt,0,3,1.0,0.0010218620300292969,0.00030040740966796875,0.00035858154296875
trefftz,0,3,1.0,0.0010039806365966797,0.0,0.0001385211944580078
l2,1,3,0.5,0.0015435218811035156,0.0,0.0003275871276855469
svdt,1,3,0.5,0.0015461444854736328,0.0004773139953613281,0.000736236572265625
trefftz,1,3,0.5,0.0016231536865234375,0.0,0.00022864341735839844
l2,2,3,0.25,0.0037071704864501953,0.0,0.001332998275756836
svdt,2,3,0.25,0.0037817955017089844,0.0012753009796142578,0.0025768280029296875
trefftz,2,3,0.25,0.0042111873626708984,0.0,0.0007262229919433594
l2,3,3,0.125,0.012541770935058594,0.0,0.006020069122314453
svdt,3,3,0.125,0.012553691864013672,0.0044062137603759766,0.010509967803955078
trefftz,3,3,0.125,0.014405488967895508,0.0,0.003049135208129883
l2,4,3,0.0625,0.04833626747131348,0.0,0.03387188911437988
svdt,4,3,0.0625,0.048291683197021484,0.017213821411132812,0.04512977600097656
trefftz,4,3,0.0625,0.05534982681274414,0.0,0.015270709991455078
l2,0,4,1.0,0.0013229846954345703,0.0,0.00018835067749023438
svdt,0,4,1.0,0.0011332035064697266,0.0004551410675048828,0.000476837158203125
trefftz,0,4,1.0,0.0010824203491210938,0.0,0.00014281272888183594
l2,1,4,0.5,0.0019767284393310547,0.0,0.000598907470703125
svdt,1,4,0.5,0.0019867420196533203,0.0007779598236083984,0.0013051033020019531
trefftz,1,4,0.5,0.0019419193267822266,0.0,0.0002884864807128906
l2,2,4,0.25,0.00552678108215332,0.0,0.0029702186584472656
svdt,2,4,0.25,0.005511760711669922,0.0024712085723876953,0.0052759647369384766
trefftz,2,4,0.25,0.005550861358642578,0.0,0.0010974407196044922
l2,3,4,0.125,0.01996326446533203,0.0,0.01426553726196289
svdt,3,4,0.125,0.0199892520904541,0.00898289680480957,0.022414684295654297
trefftz,3,4,0.125,0.019659042358398438,0.0,0.004915475845336914
l2,4,4,0.0625,0.07870268821716309,0.0,0.09319949150085449
svdt,4,4,0.0625,0.07995462417602539,0.03447747230529785,0.09795928001403809
trefftz,4,4,0.0625,0.07221245765686035,0.0,0.022649765014648438
l2,0,5,1.0,0.001356363296508789,0.0,0.0002295970916748047
svdt,0,5,1.0,0.0011327266693115234,0.0005404949188232422,0.0006461143493652344
trefftz,0,5,1.0,0.001066446304321289,0.0,0.0001423358917236328
l2,1,5,0.5,0.002326488494873047,0.0,0.000997781753540039
svdt,1,5,0.5,0.0023305416107177734,0.001111745834350586,0.0024139881134033203
trefftz,1,5,0.5,0.002145051956176758,0.0,0.0003418922424316406
l2,2,5,0.25,0.007319927215576172,0.0,0.0055179595947265625
svdt,2,5,0.25,0.0073359012603759766,0.0036597251892089844,0.010809183120727539
trefftz,2,5,0.25,0.006641387939453125,0.0,0.0013947486877441406
l2,3,5,0.125,0.027780771255493164,0.0,0.02922987937927246
svdt,3,5,0.125,0.02787327766418457,0.014133930206298828,0.046729326248168945
trefftz,3,5,0.125,0.02417159080505371,0.0,0.0065572261810302734
l2,4,5,0.0625,0.11428356170654297,0.0,0.20339703559875488
svdt,4,5,0.0625,0.11461329460144043,0.05581378936767578,0.20724129676818848
trefftz,4,5,0.0625,0.09678030014038086,0.0,0.0364682674407959
l2,0,6,1.0,0.0015330314636230469,0.0,0.00032138824462890625
svdt,0,6,1.0,0.0013179779052734375,0.0006482601165771484,0.0009567737579345703
trefftz,0,6,1.0,0.0011563301086425781,0.0,0.00014901161193847656
l2,1,6,0.5,0.003196239471435547,0.0,0.0018281936645507812
svdt,1,6,0.5,0.0031702518463134766,0.0014488697052001953,0.004388093948364258
trefftz,1,6,0.5,0.002557992935180664,0.0,0.0004227161407470703
l2,2,6,0.25,0.01112508773803711,0.0,0.011422157287597656
svdt,2,6,0.25,0.011085748672485352,0.005578041076660156,0.019712209701538086
trefftz,2,6,0.25,0.00838470458984375,0.0,0.0019428730010986328
l2,3,6,0.125,0.043741703033447266,0.0,0.06529474258422852
svdt,3,6,0.125,0.04379463195800781,0.020498037338256836,0.08537983894348145
trefftz,3,6,0.125,0.031450748443603516,0.0,0.009368896484375
l2,4,6,0.0625,0.18353939056396484,0.0,0.4142789840698242
svdt,4,6,0.0625,0.1855785846710205,0.08089971542358398,0.3711662292480469
trefftz,4,6,0.0625,0.12506341934204102,0.0,0.05628466606140137
l2,0,7,1.0,0.0018336772918701172,0.0,0.00045990943908691406
svdt,0,7,1.0,0.0015397071838378906,0.0009772777557373047,0.0014820098876953125
trefftz,0,7,1.0,0.0012884140014648438,0.0,0.0001621246337890625
l2,1,7,0.5,0.004433155059814453,0.0,0.003367185592651367
svdt,1,7,0.5,0.004404544830322266,0.002712249755859375,0.007211923599243164
trefftz,1,7,0.5,0.003088235855102539,0.0,0.0005314350128173828
l2,2,7,0.25,0.016554594039916992,0.0,0.021471500396728516
svdt,2,7,0.25,0.01662468910217285,0.010460853576660156,0.03337574005126953
trefftz,2,7,0.25,0.010678529739379883,0.0,0.002600431442260742
l2,3,7,0.125,0.06727123260498047,0.0,0.12938523292541504
svdt,3,7,0.125,0.06691741943359375,0.039101362228393555,0.14830589294433594
trefftz,3,7,0.125,0.041268110275268555,0.0,0.012699604034423828
l2,4,7,0.0625,0.28655409812927246,0.0,0.7596440315246582
svdt,4,7,0.0625,0.28931260108947754,0.15502142906188965,0.6392312049865723
trefftz,4,7,0.0625,0.16680073738098145,0.0,0.07954216003417969
l2,0,8,1.0,0.002258777618408203,0.0,0.0007159709930419922
svdt,0,8,1.0,0.0019588470458984375,0.0015337467193603516,0.002237081527709961
trefftz,0,8,1.0,0.001461029052734375,0.0,0.0001857280731201172
l2,1,8,0.5,0.006380558013916016,0.0,0.005827188491821289
svdt,1,8,0.5,0.006384372711181641,0.0047533512115478516,0.01137852668762207
trefftz,1,8,0.5,0.0039255619049072266,0.0,0.00066375732421875
l2,2,8,0.25,0.025191783905029297,0.0,0.03769397735595703
svdt,2,8,0.25,0.025205373764038086,0.01791524887084961,0.054093360900878906
trefftz,2,8,0.25,0.014146089553833008,0.0,0.0033884048461914062
l2,3,8,0.125,0.10424351692199707,0.0,0.2289106845855713
svdt,3,8,0.125,0.10385727882385254,0.07062911987304688,0.23944664001464844
trefftz,3,8,0.125,0.05407404899597168,0.0,0.017166614532470703
l2,4,8,0.0625,0.4420130252838135,0.0,1.2966222763061523
svdt,4,8,0.0625,0.44623374938964844,0.29398369789123535,1.028184175491333
trefftz,4,8,0.0625,0.22263240814208984,0.0,0.11195206642150879
l2,0,9,1.0,0.0029625892639160156,0.0,0.0010693073272705078
svdt,0,9,1.0,0.0024504661560058594,0.0023615360260009766,0.0032525062561035156
trefftz,0,9,1.0,0.0016889572143554688,0.0,0.00025177001953125
l2,1,9,0.5,0.008908987045288086,0.0,0.009442567825317383
svdt,1,9,0.5,0.008893489837646484,0.00786280632019043,0.01827073097229004
trefftz,1,9,0.5,0.004876375198364258,0.0,0.0008106231689453125
l2,2,9,0.25,0.03605294227600098,0.0,0.06381559371948242
svdt,2,9,0.25,0.036269426345825195,0.029961109161376953,0.08322668075561523
trefftz,2,9,0.25,0.018030166625976562,0.0,0.004348278045654297
l2,3,9,0.125,0.15225434303283691,0.0,0.37265443801879883
svdt,3,9,0.125,0.15246152877807617,0.11909794807434082,0.37309932708740234
trefftz,3,9,0.125,0.07207036018371582,0.0,0.02246403694152832
l2,4,9,0.0625,0.6398148536682129,0.0,2.1011924743652344
svdt,4,9,0.0625,0.6459815502166748,0.4748520851135254,1.6838436126708984
trefftz,4,9,0.0625,0.2881600856781006,0.0,0.1494443416595459
l2,0,10,1.0,0.003589630126953125,0.0,0.0015311241149902344
svdt,0,10,1.0,0.0031206607818603516,0.003270864486694336,0.0047833919525146484
trefftz,0,10,1.0,0.0019071102142333984,0.0,0.00021195411682128906
l2,1,10,0.5,0.012217521667480469,0.0,0.014678478240966797
svdt,1,10,0.5,0.01222538948059082,0.011572122573852539,0.028269529342651367
trefftz,1,10,0.5,0.006017208099365234,0.0,0.0009720325469970703
l2,2,10,0.25,0.05110001564025879,0.0,0.10499191284179688
svdt,2,10,0.25,0.051439523696899414,0.04440927505493164,0.13434052467346191
trefftz,2,10,0.25,0.023183822631835938,0.0,0.005464792251586914
l2,3,10,0.125,0.21811866760253906,0.0,0.5805795192718506
svdt,3,10,0.125,0.21825766563415527,0.17577052116394043,0.5836694240570068
trefftz,3,10,0.125,0.09145903587341309,0.0,0.02904534339904785
l2,4,10,0.0625,0.909696102142334,0.0,3.2574596405029297
svdt,4,10,0.0625,0.9172754287719727,0.7034223079681396,2.5490200519561768
trefftz,4,10,0.0625,0.37424206733703613,0.0,0.19375896453857422


==> results/lapbar2d12.csv <==
method,hnr,p,h,assemble,svd,solve
l2,0,1,1.0,0.002327442169189453,0.0,0.0014739036560058594
svdt,0,1,1.0,0.0018634796142578125,0.0012271404266357422,0.0017426013946533203
trefftz,0,1,1.0,0.0019674301147460938,0.0,0.0014426708221435547
l2,1,1,0.5,0.0022165775299072266,0.0,0.0015926361083984375
svdt,1,1,0.5,0.0021042823791503906,0.0012280941009521484,0.0018069744110107422
trefftz,1,1,0.5,0.002018451690673828,0.0,0.0020017623901367188
l2,2,1,0.25,0.0023763179779052734,0.0,0.0017578601837158203
svdt,2,1,0.25,0.0022084712982177734,0.0014348030090332031,0.0021076202392578125
trefftz,2,1,0.25,0.002146482467651367,0.0,0.0017242431640625
l2,3,1,0.125,0.003039121627807617,0.0,0.0024309158325195312
svdt,3,1,0.125,0.002661466598510742,0.0015323162078857422,0.0026710033416748047
trefftz,3,1,0.125,0.002769947052001953,0.0,0.002238035202026367
l2,4,1,0.0625,0.0047702789306640625,0.0,0.004423618316650391
svdt,4,1,0.0625,0.004540681838989258,0.0018930435180664062,0.004897594451904297
trefftz,4,1,0.0625,0.005017995834350586,0.0,0.004311561584472656
l2,0,2,1.0,0.0020241737365722656,0.0,0.0014562606811523438
svdt,0,2,1.0,0.001903533935546875,0.0012798309326171875,0.0017650127410888672
trefftz,0,2,1.0,0.0018634796142578125,0.0,0.0017964839935302734
l2,1,2,0.5,0.0022935867309570312,0.0,0.0018281936645507812
svdt,1,2,0.5,0.0019223690032958984,0.001251220703125,0.0018463134765625
trefftz,1,2,0.5,0.0019767284393310547,0.0,0.0018124580383300781
l2,2,2,0.25,0.0027513504028320312,0.0,0.002062082290649414
svdt,2,2,0.25,0.002176046371459961,0.0013191699981689453,0.002180337905883789
trefftz,2,2,0.25,0.0024766921997070312,0.0,0.0018510818481445312
l2,3,2,0.125,0.0033740997314453125,0.0,0.003622293472290039
svdt,3,2,0.125,0.0030748844146728516,0.001674652099609375,0.0034041404724121094
trefftz,3,2,0.125,0.0032858848571777344,0.0,0.002908468246459961
l2,4,2,0.0625,0.005985260009765625,0.0,0.009479045867919922
svdt,4,2,0.0625,0.005385637283325195,0.003393411636352539,0.008555889129638672
trefftz,4,2,0.0625,0.0061571598052978516,0.0,0.007275819778442383
l2,0,3,1.0,0.002214670181274414,0.0,0.0017669200897216797
svdt,0,3,1.0,0.0019097328186035156,0.001285552978515625,0.0017883777618408203
trefftz,0,3,1.0,0.0019345283508300781,0.0,0.0016176700592041016
l2,1,3,0.5,0.0023734569549560547,0.0,0.002004861831665039
svdt,1,3,0.5,0.002154827117919922,0.0013186931610107422,0.0019767284393310547
trefftz,1,3,0.5,0.001936197280883789,0.0,0.001691579818725586
l2,2,3,0.25,0.0029854774475097656,0.0,0.002611875534057617
svdt,2,3,0.25,0.0024046897888183594,0.0013580322265625,0.0025353431701660156
trefftz,2,3,0.25,0.002625703811645508,0.0,0.0020847320556640625
l2,3,3,0.125,0.004003047943115234,0.0,0.006127357482910156
svdt,3,3,0.125,0.0034024715423583984,0.0021042823791503906,0.00483393669128418
trefftz,3,3,0.125,0.0036551952362060547,0.0,0.003840923309326172
l2,4,3,0.0625,0.008222579956054688,0.0,0.023337841033935547
svdt,4,3,0.0625,0.007538795471191406,0.004939079284667969,0.015090703964233398
trefftz,4,3,0.0625,0.007858991622924805,0.0,0.01176309585571289
l2,0,4,1.0,0.002239704132080078,0.0,0.0017795562744140625
svdt,0,4,1.0,0.0020210742950439453,0.001359701156616211,0.0018641948699951172
trefftz,0,4,1.0,0.0019431114196777344,0.0,0.0015070438385009766
l2,1,4,0.5,0.0022170543670654297,0.0,0.0022802352905273438
svdt,1,4,0.5,0.0021653175354003906,0.001363992691040039,0.0021255016326904297
trefftz,1,4,0.5,0.0020627975463867188,0.0,0.0017688274383544922
l2,2,4,0.25,0.0028319358825683594,0.0,0.003941535949707031
svdt,2,4,0.25,0.0027055740356445312,0.0018520355224609375,0.003088235855102539
trefftz,2,4,0.25,0.002819538116455078,0.0,0.0023946762084960938
l2,3,4,0.125,0.004801034927368164,0.0,0.011990547180175781
svdt,3,4,0.125,0.004345417022705078,0.0030412673950195312,0.007237911224365234
trefftz,3,4,0.125,0.004096269607543945,0.0,0.005383491516113281
l2,4,4,0.0625,0.010963201522827148,0.0,0.06049799919128418
svdt,4,4,0.0625,0.010858535766601562,0.01013946533203125,0.025359630584716797
trefftz,4,4,0.0625,0.010549545288085938,0.0,0.01844620704650879
l2,0,5,1.0,0.0025076866149902344,0.0,0.0018930435180664062
svdt,0,5,1.0,0.002332925796508789,0.0016639232635498047,0.001973390579223633
trefftz,0,5,1.0,0.0020384788513183594,0.0,0.0016579627990722656
l2,1,5,0.5,0.0026636123657226562,0.0,0.00469207763671875
svdt,1,5,0.5,0.002557516098022461,0.0015807151794433594,0.0023832321166992188
trefftz,1,5,0.5,0.002332925796508789,0.0,0.001905679702758789
l2,2,5,0.25,0.0036923885345458984,0.0,0.006483554840087891
svdt,2,5,0.25,0.0032854080200195312,0.002263307571411133,0.0040585994720458984
trefftz,2,5,0.25,0.003045320510864258,0.0,0.0027811527252197266
l2,3,5,0.125,0.005971193313598633,0.0,0.025217771530151367
svdt,3,5,0.125,0.00579071044921875,0.004621744155883789,0.011631965637207031
trefftz,3,5,0.125,0.005185842514038086,0.0,0.007081031799316406
l2,4,5,0.0625,0.016170501708984375,0.0,0.1401205062866211
svdt,4,5,0.0625,0.017035245895385742,0.016880035400390625,0.04602193832397461
trefftz,4,5,0.0625,0.013732433319091797,0.0,0.028046607971191406
l2,0,6,1.0,0.0026922225952148438,0.0,0.0017969608306884766
svdt,0,6,1.0,0.0022690296173095703,0.0014874935150146484,0.002036571502685547
trefftz,0,6,1.0,0.0021219253540039062,0.0,0.0016663074493408203
l2,1,6,0.5,0.0029397010803222656,0.0,0.0035779476165771484
svdt,1,6,0.5,0.002740621566772461,0.0016543865203857422,0.002793550491333008
trefftz,1,6,0.5,0.002477884292602539,0.0,0.002017498016357422
l2,2,6,0.25,0.0044744014739990234,0.0,0.011899232864379883
svdt,2,6,0.25,0.004286289215087891,0.002895355224609375,0.005496978759765625
trefftz,2,6,0.25,0.003385305404663086,0.0,0.0033121109008789062
l2,3,6,0.125,0.008360624313354492,0.0,0.05369281768798828
svdt,3,6,0.125,0.008614301681518555,0.0076062679290771484,0.01764392852783203
trefftz,3,6,0.125,0.005824565887451172,0.0,0.009477853775024414
l2,4,6,0.0625,0.024535417556762695,0.0,0.2738218307495117
svdt,4,6,0.0625,0.025108814239501953,0.02558422088623047,0.0739748477935791
trefftz,4,6,0.0625,0.016538143157958984,0.0,0.0429537296295166
l2,0,7,1.0,0.0028581619262695312,0.0,0.0020759105682373047
svdt,0,7,1.0,0.002421855926513672,0.0016908645629882812,0.002033710479736328
trefftz,0,7,1.0,0.0021479129791259766,0.0,0.0016067028045654297
l2,1,7,0.5,0.003490924835205078,0.0,0.005172014236450195
svdt,1,7,0.5,0.003141641616821289,0.0020122528076171875,0.0031995773315429688
trefftz,1,7,0.5,0.0027942657470703125,0.0,0.002187967300415039
l2,2,7,0.25,0.0055425167083740234,0.0,0.0205535888671875
svdt,2,7,0.25,0.005304574966430664,0.0041162967681884766,0.007467746734619141
trefftz,2,7,0.25,0.0036499500274658203,0.0,0.003973245620727539
l2,3,7,0.125,0.01153707504272461,0.0,0.10127019882202148
svdt,3,7,0.125,0.011977910995483398,0.009719610214233398,0.0257415771484375
trefftz,3,7,0.125,0.007357597351074219,0.0,0.012160778045654297
l2,4,7,0.0625,0.03756546974182129,0.0,0.4977455139160156
svdt,4,7,0.0625,0.03818964958190918,0.03377985954284668,0.11641526222229004
trefftz,4,7,0.0625,0.02059626579284668,0.0,0.06089973449707031
l2,0,8,1.0,0.0031387805938720703,0.0,0.00229644775390625
svdt,0,8,1.0,0.0027391910552978516,0.0019958019256591797,0.00214385986328125
trefftz,0,8,1.0,0.0022962093353271484,0.0,0.0015950202941894531
l2,1,8,0.5,0.004097700119018555,0.0,0.007491588592529297
svdt,1,8,0.5,0.003690958023071289,0.0024976730346679688,0.003886699676513672
trefftz,1,8,0.5,0.0029141902923583984,0.0,0.002297639846801758
l2,2,8,0.25,0.007088661193847656,0.0,0.03397059440612793
svdt,2,8,0.25,0.0065937042236328125,0.005099296569824219,0.01036834716796875
trefftz,2,8,0.25,0.004467010498046875,0.0,0.004660367965698242
l2,3,8,0.125,0.01708221435546875,0.0,0.16834592819213867
svdt,3,8,0.125,0.016930341720581055,0.014768838882446289,0.037749290466308594
trefftz,3,8,0.125,0.008823871612548828,0.0,0.015672683715820312
l2,4,8,0.0625,0.05727434158325195,0.0,0.81894850730896
svdt,4,8,0.0625,0.0568232536315918,0.05356001853942871,0.17584013938903809
trefftz,4,8,0.0625,0.030693531036376953,0.0,0.08382582664489746
l2,0,9,1.0,0.003650188446044922,0.0,0.0025091171264648438
svdt,0,9,1.0,0.003199338912963867,0.0025801658630371094,0.002369403839111328
trefftz,0,9,1.0,0.0025205612182617188,0.0,0.0016698837280273438
l2,1,9,0.5,0.00488591194152832,0.0,0.01085352897644043
svdt,1,9,0.5,0.004530191421508789,0.003131389617919922,0.004704713821411133
trefftz,1,9,0.5,0.003216981887817383,0.0,0.002455472946166992
l2,2,9,0.25,0.00884389877319336,0.0,0.05560588836669922
svdt,2,9,0.25,0.009017229080200195,0.007216215133666992,0.014295816421508789
trefftz,2,9,0.25,0.004723548889160156,0.0,0.005552768707275391
l2,3,9,0.125,0.023821115493774414,0.0,0.2708461284637451
svdt,3,9,0.125,0.024013280868530273,0.02685546875,0.05515718460083008
trefftz,3,9,0.125,0.010632753372192383,0.0,0.020042896270751953
l2,4,9,0.0625,0.08056116104125977,0.0,1.258129358291626
svdt,4,9,0.0625,0.08476948738098145,0.08462023735046387,0.26116943359375
trefftz,4,9,0.0625,0.03602790832519531,0.0,0.10967826843261719
l2,0,10,1.0,0.0041730403900146484,0.0,0.002925395965576172
svdt,0,10,1.0,0.0036933422088623047,0.0031621456146240234,0.0026693344116210938
trefftz,0,10,1.0,0.0026636123657226562,0.0,0.0016613006591796875
l2,1,10,0.5,0.005568742752075195,0.0,0.015569448471069336
svdt,1,10,0.5,0.005640983581542969,0.0038671493530273438,0.005919218063354492
trefftz,1,10,0.5,0.0032825469970703125,0.0,0.0026903152465820312
l2,2,10,0.25,0.011782169342041016,0.0,0.08708357810974121
svdt,2,10,0.25,0.01167154312133789,0.009786605834960938,0.019993066787719727
trefftz,2,10,0.25,0.0056383609771728516,0.0,0.0064868927001953125
l2,3,10,0.125,0.03271341323852539,0.0,0.40143918991088867
svdt,3,10,0.125,0.035856008529663086,0.03164553642272949,0.08290863037109375
trefftz,3,10,0.125,0.012798547744750977,0.0,0.025061368942260742
l2,4,10,0.0625,0.11119675636291504,0.0,1.867462396621704
svdt,4,10,0.0625,0.11132454872131348,0.13122916221618652,0.3708016872406006
trefftz,4,10,0.0625,0.047116756439208984,0.0,0.13991093635559082


==> results/lapbar2d16.csv <==
assemble,h,hnr,method,p,solve,svd
0.6890435218811035,1.0,0,l2,1.0,0.011665582656860352,0.0
0.004804849624633789,1.0,0,svdt,1.0,0.005057334899902344,0.011803865432739258
0.003912687301635742,1.0,0,trefftz,1.0,0.0041751861572265625,0.0
0.010874032974243164,0.5,1,l2,1.0,0.011280536651611328,0.0
0.010732173919677734,0.5,1,svdt,1.0,0.00504612922668457,0.010262250900268555
0.011069774627685547,0.5,1,trefftz,1.0,0.029820919036865234,0.0
0.00430750846862793,0.25,2,l2,1.0,0.012069463729858398,0.0
0.011093854904174805,0.25,2,svdt,1.0,0.004647493362426758,0.010817289352416992
0.011957645416259766,0.25,2,trefftz,1.0,0.003927707672119141,0.0
0.0031280517578125,1.0,0,l2,2.0,0.0017828941345214844,0.0
0.01564645767211914,1.0,0,svdt,2.0,0.010231971740722656,0.009931325912475586
0.010587692260742188,1.0,0,trefftz,2.0,0.01476430892944336,0.0
0.010459423065185547,0.5,1,l2,2.0,0.009964466094970703,0.0
0.01039886474609375,0.5,1,svdt,2.0,0.002814769744873047,0.010419130325317383
0.010904312133789062,0.5,1,trefftz,2.0,0.00994253158569336,0.0
0.011258125305175781,0.25,2,l2,2.0,0.019581317901611328,0.0
0.011111736297607422,0.25,2,svdt,2.0,0.003972530364990234,0.009469985961914062
0.012505292892456055,0.25,2,trefftz,2.0,0.003191709518432617,0.0
0.010417938232421875,1.0,0,l2,3.0,0.009617805480957031,0.0
0.0025250911712646484,1.0,0,svdt,3.0,0.00286102294921875,0.00985407829284668
0.0037648677825927734,1.0,0,trefftz,3.0,0.0017380714416503906,0.0
0.010503768920898438,0.5,1,l2,3.0,0.002666950225830078,0.0
0.010584115982055664,0.5,1,svdt,3.0,0.003175973892211914,0.0019915103912353516
0.010974645614624023,0.5,1,trefftz,3.0,0.010065078735351562,0.0
0.011631250381469727,0.25,2,l2,3.0,0.02210855484008789,0.0
0.0070950984954833984,0.25,2,svdt,3.0,0.012877464294433594,0.01041269302368164
0.013040781021118164,0.25,2,trefftz,3.0,0.01973724365234375,0.0
0.010383129119873047,1.0,0,l2,4.0,0.009807109832763672,0.0
0.0027980804443359375,1.0,0,svdt,4.0,0.002609729766845703,0.01014089584350586
0.0029311180114746094,1.0,0,trefftz,4.0,0.0018415451049804688,0.0
0.010949134826660156,0.5,1,l2,4.0,0.0038404464721679688,0.0
0.010796070098876953,0.5,1,svdt,4.0,0.0034554004669189453,0.0021278858184814453
0.011249065399169922,0.5,1,trefftz,4.0,0.010402441024780273,0.0
0.01212000846862793,0.25,2,l2,4.0,0.0286252498626709,0.0
0.012174606323242188,0.25,2,svdt,4.0,0.014687776565551758,0.010309219360351562
0.014244556427001953,0.25,2,trefftz,4.0,0.021019935607910156,0.0
0.010620832443237305,1.0,0,l2,5.0,0.010287284851074219,0.0
0.010813236236572266,1.0,0,svdt,5.0,0.010454654693603516,0.009961366653442383
0.010915756225585938,1.0,0,trefftz,5.0,0.009671211242675781,0.0
0.011489152908325195,0.5,1,l2,5.0,0.02141404151916504,0.0
0.010930061340332031,0.5,1,svdt,5.0,0.011857986450195312,0.010926961898803711
0.011895179748535156,0.5,1,trefftz,5.0,0.010689258575439453,0.0
0.01356196403503418,0.25,2,l2,5.0,0.07846713066101074,0.0
0.013432979583740234,0.25,2,svdt,5.0,0.02562570571899414,0.011666536331176758
0.014500141143798828,0.25,2,trefftz,5.0,0.006850242614746094,0.0
0.011099576950073242,1.0,0,l2,6.0,0.01861858367919922,0.0
0.010946035385131836,1.0,0,svdt,6.0,0.002944469451904297,0.010537385940551758
0.011103391647338867,1.0,0,trefftz,6.0,0.001995563507080078,0.0
0.011783599853515625,0.5,1,l2,6.0,0.04305267333984375,0.0
0.011390924453735352,0.5,1,svdt,6.0,0.00500798225402832,0.010750532150268555
0.00393986701965332,0.5,1,trefftz,6.0,0.003332853317260742,0.0
0.005903720855712891,0.25,2,l2,6.0,0.10927653312683105,0.0
0.014991521835327148,0.25,2,svdt,6.0,0.030115842819213867,0.012034416198730469
0.01490473747253418,0.25,2,trefftz,6.0,0.02514505386352539,0.0
0.01156759262084961,1.0,0,l2,7.0,0.01959848403930664,0.0
0.0035295486450195312,1.0,0,svdt,7.0,0.003292560577392578,0.011271476745605469
0.011280059814453125,1.0,0,trefftz,7.0,0.0021142959594726562,0.0
0.011715412139892578,0.5,1,l2,7.0,0.03195500373840332,0.0
0.005381345748901367,0.5,1,svdt,7.0,0.006493091583251953,0.011211156845092773
0.012297630310058594,0.5,1,trefftz,7.0,0.019629240036010742,0.0
0.016501903533935547,0.25,2,l2,7.0,0.13975811004638672,0.0
0.01669025421142578,0.25,2,svdt,7.0,0.036440372467041016,0.014194965362548828
0.01738739013671875,0.25,2,trefftz,7.0,0.01880669593811035,0.0
0.029462337493896484,1.0,0,l2,8.0,0.005532741546630859,0.0
0.011918783187866211,1.0,0,svdt,8.0,0.0036983489990234375,0.011731147766113281
0.011696577072143555,1.0,0,trefftz,8.0,0.009932279586791992,0.0
0.013484954833984375,0.5,1,l2,8.0,0.041954994201660156,0.0
0.013768434524536133,0.5,1,svdt,8.0,0.008136987686157227,0.013709068298339844
0.012544870376586914,0.5,1,trefftz,8.0,0.02013397216796875,0.0
0.020903825759887695,0.25,2,l2,8.0,0.21372222900390625,0.0
0.02011704444885254,0.25,2,svdt,8.0,0.04611921310424805,0.015671491622924805
0.02212834358215332,0.25,2,trefftz,8.0,0.030204057693481445,0.0
0.03167247772216797,1.0,0,l2,9.0,0.02722954750061035,0.0
0.0051076412200927734,1.0,0,svdt,9.0,0.0043182373046875,0.010941743850708008
0.01175999641418457,1.0,0,trefftz,9.0,0.0025033950805664062,0.0
0.013504505157470703,0.5,1,l2,9.0,0.05663132667541504,0.0
0.013588905334472656,0.5,1,svdt,9.0,0.02344226837158203,0.01290583610534668
0.013553619384765625,0.5,1,trefftz,9.0,0.017974853515625,0.0
0.018837690353393555,0.25,2,l2,9.0,0.2783348560333252,0.0
0.04266667366027832,0.25,2,svdt,9.0,0.058585405349731445,0.022646188735961914
0.020539045333862305,0.25,2,trefftz,9.0,0.03377532958984375,0.0
0.03829002380371094,1.0,0,l2,10.0,0.025779247283935547,0.0
0.014535665512084961,1.0,0,svdt,10.0,0.017666101455688477,0.017076730728149414
0.012356996536254883,1.0,0,trefftz,10.0,0.010220527648925781,0.0
0.01607227325439453,0.5,1,l2,10.0,0.07654905319213867,0.0
0.01688408851623535,0.5,1,svdt,10.0,0.030492067337036133,0.014500141143798828
0.01379847526550293,0.5,1,trefftz,10.0,0.02132582664489746,0.0
0.031542301177978516,0.25,2,l2,10.0,0.39170265197753906,0.0
0.03020453453063965,0.25,2,svdt,10.0,0.0829935073852539,0.021042823791503906
0.019504070281982422,0.25,2,trefftz,10.0,0.03718876838684082,0.0


==> results/lapbar2d4.csv <==
method,hnr,p,h,assemble,svd,solve
l2,0,1,1.0,0.0017533302307128906,0.0,0.0005345344543457031
svdt,0,1,1.0,0.0012738704681396484,0.0005235671997070312,0.0006792545318603516
trefftz,0,1,1.0,0.001176595687866211,0.0,0.0004680156707763672
l2,1,1,0.5,0.001325845718383789,0.0,0.0005168914794921875
svdt,1,1,0.5,0.0013031959533691406,0.0005314350128173828,0.0007050037384033203
trefftz,1,1,0.5,0.001346588134765625,0.0,0.0005011558532714844
l2,2,1,0.25,0.0016100406646728516,0.0,0.0006048679351806641
svdt,2,1,0.25,0.0016689300537109375,0.0004749298095703125,0.0008952617645263672
trefftz,2,1,0.25,0.0015757083892822266,0.0,0.0006039142608642578
l2,3,1,0.125,0.0028891563415527344,0.0,0.0012233257293701172
svdt,3,1,0.125,0.0026900768280029297,0.0008165836334228516,0.0016055107116699219
trefftz,3,1,0.125,0.003039836883544922,0.0,0.0011906623840332031
l2,4,1,0.0625,0.006926536560058594,0.0,0.00351715087890625
svdt,4,1,0.0625,0.006815195083618164,0.0018074512481689453,0.0044403076171875
trefftz,4,1,0.0625,0.008511066436767578,0.0,0.003523111343383789
l2,0,2,1.0,0.0013587474822998047,0.0,0.00045680999755859375
svdt,0,2,1.0,0.0012254714965820312,0.0005080699920654297,0.0007045269012451172
trefftz,0,2,1.0,0.0011873245239257812,0.0,0.0004544258117675781
l2,1,2,0.5,0.001401662826538086,0.0,0.0005736351013183594
svdt,1,2,0.5,0.0013124942779541016,0.0004630088806152344,0.0007920265197753906
trefftz,1,2,0.5,0.001287221908569336,0.0,0.0005726814270019531
l2,2,2,0.25,0.0019159317016601562,0.0,0.0009067058563232422
svdt,2,2,0.25,0.0018215179443359375,0.0007047653198242188,0.0011870861053466797
trefftz,2,2,0.25,0.0017883777618408203,0.0,0.0007612705230712891
l2,3,2,0.125,0.0034637451171875,0.0,0.002370119094848633
svdt,3,2,0.125,0.0033729076385498047,0.001216888427734375,0.0028047561645507812
trefftz,3,2,0.125,0.0038118362426757812,0.0,0.0019073486328125
l2,4,2,0.0625,0.009567499160766602,0.0,0.008868217468261719
svdt,4,2,0.0625,0.009495973587036133,0.0035736560821533203,0.009433269500732422
trefftz,4,2,0.0625,0.011373043060302734,0.0,0.006691694259643555
l2,0,3,1.0,0.0013356208801269531,0.0,0.00046634674072265625
svdt,0,3,1.0,0.0013282299041748047,0.0005514621734619141,0.0007054805755615234
trefftz,0,3,1.0,0.0012123584747314453,0.0,0.00044345855712890625
l2,1,3,0.5,0.0015082359313964844,0.0,0.0007274150848388672
svdt,1,3,0.5,0.0013942718505859375,0.0006196498870849609,0.0009491443634033203
trefftz,1,3,0.5,0.0014150142669677734,0.0,0.00063323974609375
l2,2,3,0.25,0.0021631717681884766,0.0,0.0014917850494384766
svdt,2,3,0.25,0.0021343231201171875,0.0008628368377685547,0.00171661376953125
trefftz,2,3,0.25,0.0020906925201416016,0.0,0.0010325908660888672
l2,3,3,0.125,0.00466156005859375,0.0,0.005246639251708984
svdt,3,3,0.125,0.004679441452026367,0.0023059844970703125,0.005030155181884766
trefftz,3,3,0.125,0.004980564117431641,0.0,0.0028820037841796875
l2,4,3,0.0625,0.01460719108581543,0.0,0.023374319076538086
svdt,4,3,0.0625,0.014594554901123047,0.0067291259765625,0.01961040496826172
trefftz,4,3,0.0625,0.01634693145751953,0.0,0.011498689651489258
l2,0,4,1.0,0.0016548633575439453,0.0,0.0005309581756591797
svdt,0,4,1.0,0.0013427734375,0.0006244182586669922,0.0007510185241699219
trefftz,0,4,1.0,0.0012383460998535156,0.0,0.0004811286926269531
l2,1,4,0.5,0.0017604827880859375,0.0,0.000993490219116211
svdt,1,4,0.5,0.0016393661499023438,0.00063323974609375,0.001161336898803711
trefftz,1,4,0.5,0.0015461444854736328,0.0,0.0007123947143554688
l2,2,4,0.25,0.002668619155883789,0.0,0.002825021743774414
svdt,2,4,0.25,0.0027840137481689453,0.0012655258178710938,0.002686023712158203
trefftz,2,4,0.25,0.002532958984375,0.0,0.0013217926025390625
l2,3,4,0.125,0.006734609603881836,0.0,0.011713743209838867
svdt,3,4,0.125,0.006789207458496094,0.0036313533782958984,0.009179115295410156
trefftz,3,4,0.125,0.00661158561706543,0.0,0.004336118698120117
l2,4,4,0.0625,0.022704362869262695,0.0,0.06229281425476074
svdt,4,4,0.0625,0.022871017456054688,0.012369155883789062,0.03714704513549805
trefftz,4,4,0.0625,0.021768808364868164,0.0,0.018360376358032227
l2,0,5,1.0,0.0017125606536865234,0.0,0.0006017684936523438
svdt,0,5,1.0,0.0015215873718261719,0.0007505416870117188,0.0008697509765625
trefftz,0,5,1.0,0.0013747215270996094,0.0,0.00047779083251953125
l2,1,5,0.5,0.0018854141235351562,0.0,0.0014615058898925781
svdt,1,5,0.5,0.0017697811126708984,0.0009179115295410156,0.0016031265258789062
trefftz,1,5,0.5,0.0016837120056152344,0.0,0.0007765293121337891
l2,2,5,0.25,0.0035948753356933594,0.0,0.005418539047241211
svdt,2,5,0.25,0.0034286975860595703,0.0018444061279296875,0.004781007766723633
trefftz,2,5,0.25,0.0029892921447753906,0.0,0.0017268657684326172
l2,3,5,0.125,0.010008811950683594,0.0,0.024816513061523438
svdt,3,5,0.125,0.009824991226196289,0.006008148193359375,0.0181581974029541
trefftz,3,5,0.125,0.008486747741699219,0.0,0.006287336349487305
l2,4,5,0.0625,0.0354914665222168,0.0,0.14823651313781738
svdt,4,5,0.0625,0.035744428634643555,0.022005319595336914,0.07788634300231934
trefftz,4,5,0.0625,0.030100107192993164,0.0,0.028716325759887695
l2,0,6,1.0,0.0018870830535888672,0.0,0.0006949901580810547
svdt,0,6,1.0,0.0016224384307861328,0.0007486343383789062,0.0009853839874267578
trefftz,0,6,1.0,0.001516580581665039,0.0,0.0005145072937011719
l2,1,6,0.5,0.0022535324096679688,0.0,0.0023970603942871094
svdt,1,6,0.5,0.002102375030517578,0.0010890960693359375,0.0022797584533691406
trefftz,1,6,0.5,0.001789093017578125,0.0,0.0009195804595947266
l2,2,6,0.25,0.004767894744873047,0.0,0.01070713996887207
svdt,2,6,0.25,0.0046231746673583984,0.0025904178619384766,0.007789134979248047
trefftz,2,6,0.25,0.003468036651611328,0.0,0.0022237300872802734
l2,3,6,0.125,0.014713287353515625,0.0,0.054673194885253906
svdt,3,6,0.125,0.014823436737060547,0.008711814880371094,0.031043052673339844
trefftz,3,6,0.125,0.01077413558959961,0.0,0.008605003356933594
l2,4,6,0.0625,0.054824113845825195,0.0,0.2971320152282715
svdt,4,6,0.0625,0.055184125900268555,0.03179478645324707,0.13429641723632812
trefftz,4,6,0.0625,0.03884387016296387,0.0,0.04292583465576172
l2,0,7,1.0,0.002056598663330078,0.0,0.0008361339569091797
svdt,0,7,1.0,0.0018258094787597656,0.001039743423461914,0.0011637210845947266
trefftz,0,7,1.0,0.0015807151794433594,0.0,0.0005049705505371094
l2,1,7,0.5,0.002802610397338867,0.0,0.004016399383544922
svdt,1,7,0.5,0.0024573802947998047,0.0016536712646484375,0.003118753433227539
trefftz,1,7,0.5,0.0019345283508300781,0.0,0.001032114028930664
l2,2,7,0.25,0.006699562072753906,0.0,0.019408702850341797
svdt,2,7,0.25,0.006584644317626953,0.0041997432708740234,0.012165307998657227
trefftz,2,7,0.25,0.004252433776855469,0.0,0.0028145313262939453
l2,3,7,0.125,0.021695852279663086,0.0,0.10605359077453613
svdt,3,7,0.125,0.02095818519592285,0.01528310775756836,0.04843640327453613
trefftz,3,7,0.125,0.013074874877929688,0.0,0.010518074035644531
l2,4,7,0.0625,0.07961487770080566,0.0,0.5250577926635742
svdt,4,7,0.0625,0.08110809326171875,0.053415775299072266,0.2127368450164795
trefftz,4,7,0.0625,0.04702639579772949,0.0,0.059072017669677734
l2,0,8,1.0,0.0021750926971435547,0.0,0.0010247230529785156
svdt,0,8,1.0,0.0019767284393310547,0.0012230873107910156,0.0013933181762695312
trefftz,0,8,1.0,0.0015769004821777344,0.0,0.0005011558532714844
l2,1,8,0.5,0.0031385421752929688,0.0,0.00609588623046875
svdt,1,8,0.5,0.003134012222290039,0.002287149429321289,0.00433659553527832
trefftz,1,8,0.5,0.0021338462829589844,0.0,0.0011374950408935547
l2,2,8,0.25,0.009244918823242188,0.0,0.030907869338989258
svdt,2,8,0.25,0.008837461471557617,0.007451772689819336,0.017621278762817383
trefftz,2,8,0.25,0.005272626876831055,0.0,0.0032939910888671875
l2,3,8,0.125,0.031487464904785156,0.0,0.18003511428833008
svdt,3,8,0.125,0.033013105392456055,0.028960704803466797,0.07806825637817383
trefftz,3,8,0.125,0.017668485641479492,0.0,0.014736175537109375
l2,4,8,0.0625,0.12912988662719727,0.0,0.9270915985107422
svdt,4,8,0.0625,0.1323225498199463,0.10065603256225586,0.347217321395874
trefftz,4,8,0.0625,0.0672459602355957,0.0,0.08548307418823242
l2,0,9,1.0,0.0026597976684570312,0.0,0.0013582706451416016
svdt,0,9,1.0,0.002351045608520508,0.0016837120056152344,0.0016682147979736328
trefftz,0,9,1.0,0.0017549991607666016,0.0,0.0005505084991455078
l2,1,9,0.5,0.004198551177978516,0.0,0.009280920028686523
svdt,1,9,0.5,0.003794431686401367,0.0032236576080322266,0.006119251251220703
trefftz,1,9,0.5,0.0023956298828125,0.0,0.0012249946594238281
l2,2,9,0.25,0.012272357940673828,0.0,0.051758527755737305
svdt,2,9,0.25,0.012601137161254883,0.011602163314819336,0.02678537368774414
trefftz,2,9,0.25,0.006415367126464844,0.0,0.004067182540893555
l2,3,9,0.125,0.043927669525146484,0.0,0.2798163890838623
svdt,3,9,0.125,0.04440450668334961,0.03881192207336426,0.11230254173278809
trefftz,3,9,0.125,0.021331787109375,0.0,0.01804947853088379
l2,4,9,0.0625,0.17845439910888672,0.0,1.3777620792388916
svdt,4,9,0.0625,0.183640718460083,0.15571832656860352,0.5549242496490479
trefftz,4,9,0.0625,0.0880441665649414,0.0,0.11557745933532715
l2,0,10,1.0,0.0033960342407226562,0.0,0.0018701553344726562
svdt,0,10,1.0,0.002935171127319336,0.0024290084838867188,0.002434253692626953
trefftz,0,10,1.0,0.002023935317993164,0.0,0.000606536865234375
l2,1,10,0.5,0.005234479904174805,0.0,0.01477503776550293
svdt,1,10,0.5,0.005148887634277344,0.004914760589599609,0.00963592529296875
trefftz,1,10,0.5,0.002780914306640625,0.0,0.0014984607696533203
l2,2,10,0.25,0.01752638816833496,0.0,0.08934807777404785
svdt,2,10,0.25,0.017520904541015625,0.01588153839111328,0.04388856887817383
trefftz,2,10,0.25,0.008086681365966797,0.0,0.00536036491394043
l2,3,10,0.125,0.06588149070739746,0.0,0.4485161304473877
svdt,3,10,0.125,0.06662845611572266,0.061522722244262695,0.1851210594177246
trefftz,3,10,0.125,0.03219795227050781,0.0,0.024636507034301758
l2,4,10,0.0625,0.26984357833862305,0.0,2.1747210025787354
svdt,4,10,0.0625,0.26041173934936523,0.22573423385620117,0.8262519836425781
trefftz,4,10,0.0625,0.11498594284057617,0.0,0.1494431495666504


==> results/lapbar2d8.csv <==
method,hnr,p,h,assemble,svd,solve
l2,0,1,1.0,0.0018839836120605469,0.0,0.0009467601776123047
svdt,0,1,1.0,0.0014820098876953125,0.0008273124694824219,0.0012679100036621094
trefftz,0,1,1.0,0.001477956771850586,0.0,0.0008807182312011719
l2,1,1,0.5,0.0017511844635009766,0.0,0.0011606216430664062
svdt,1,1,0.5,0.0016257762908935547,0.0009577274322509766,0.001210927963256836
trefftz,1,1,0.5,0.001619577407836914,0.0,0.0009846687316894531
l2,2,1,0.25,0.0020418167114257812,0.0,0.0010540485382080078
svdt,2,1,0.25,0.0019207000732421875,0.0008132457733154297,0.0013766288757324219
trefftz,2,1,0.25,0.0017735958099365234,0.0,0.001104593276977539
l2,3,1,0.125,0.0024061203002929688,0.0,0.0016336441040039062
svdt,3,1,0.125,0.0024728775024414062,0.0009181499481201172,0.001973390579223633
trefftz,3,1,0.125,0.0025801658630371094,0.0,0.0016405582427978516
l2,4,1,0.0625,0.004863262176513672,0.0,0.004245758056640625
svdt,4,1,0.0625,0.0048596858978271484,0.001851797103881836,0.004467010498046875
trefftz,4,1,0.0625,0.005481719970703125,0.0,0.0038352012634277344
l2,0,2,1.0,0.0016613006591796875,0.0,0.0009419918060302734
svdt,0,2,1.0,0.0014922618865966797,0.0008757114410400391,0.001138448715209961
trefftz,0,2,1.0,0.0014405250549316406,0.0,0.0009233951568603516
l2,1,2,0.5,0.0019538402557373047,0.0,0.0010561943054199219
svdt,1,2,0.5,0.0016660690307617188,0.0008156299591064453,0.001270294189453125
trefftz,1,2,0.5,0.0017330646514892578,0.0,0.0010218620300292969
l2,2,2,0.25,0.002130746841430664,0.0,0.001341104507446289
svdt,2,2,0.25,0.0018429756164550781,0.0009281635284423828,0.0015492439270019531
trefftz,2,2,0.25,0.0019016265869140625,0.0,0.0012192726135253906
l2,3,2,0.125,0.0028324127197265625,0.0,0.002777099609375
svdt,3,2,0.125,0.002802133560180664,0.0013384819030761719,0.0029036998748779297
trefftz,3,2,0.125,0.0029773712158203125,0.0,0.002327442169189453
l2,4,2,0.0625,0.006513118743896484,0.0,0.008882284164428711
svdt,4,2,0.0625,0.0062596797943115234,0.0032036304473876953,0.008328914642333984
trefftz,4,2,0.0625,0.007385969161987305,0.0,0.006747007369995117
l2,0,3,1.0,0.001705169677734375,0.0,0.0009300708770751953
svdt,0,3,1.0,0.001596689224243164,0.0008645057678222656,0.0011856555938720703
trefftz,0,3,1.0,0.0015285015106201172,0.0,0.0009295940399169922
l2,1,3,0.5,0.0020914077758789062,0.0,0.0012297630310058594
svdt,1,3,0.5,0.001828908920288086,0.0009009838104248047,0.0013856887817382812
trefftz,1,3,0.5,0.0017457008361816406,0.0,0.0010852813720703125
l2,2,3,0.25,0.0024139881134033203,0.0,0.0019397735595703125
svdt,2,3,0.25,0.0021131038665771484,0.001112222671508789,0.0019483566284179688
trefftz,2,3,0.25,0.002276897430419922,0.0,0.0014750957489013672
l2,3,3,0.125,0.003936052322387695,0.0,0.005517482757568359
svdt,3,3,0.125,0.003564596176147461,0.0019309520721435547,0.004517078399658203
trefftz,3,3,0.125,0.003639698028564453,0.0,0.003304004669189453
l2,4,3,0.0625,0.009230613708496094,0.0,0.022186279296875
svdt,4,3,0.0625,0.009299278259277344,0.005020618438720703,0.015567779541015625
trefftz,4,3,0.0625,0.009713411331176758,0.0,0.011125326156616211
l2,0,4,1.0,0.0018329620361328125,0.0,0.0009675025939941406
svdt,0,4,1.0,0.0016515254974365234,0.000993490219116211,0.001375436782836914
trefftz,0,4,1.0,0.0016431808471679688,0.0,0.0009503364562988281
l2,1,4,0.5,0.002165079116821289,0.0,0.0014805793762207031
svdt,1,4,0.5,0.0019373893737792969,0.0009481906890869141,0.00157928466796875
trefftz,1,4,0.5,0.0018329620361328125,0.0,0.0011548995971679688
l2,2,4,0.25,0.002737283706665039,0.0,0.0032782554626464844
svdt,2,4,0.25,0.002410411834716797,0.0014505386352539062,0.002598285675048828
trefftz,2,4,0.25,0.0022563934326171875,0.0,0.001779794692993164
l2,3,4,0.125,0.004971504211425781,0.0,0.011430740356445312
svdt,3,4,0.125,0.0047147274017333984,0.0029265880584716797,0.007300138473510742
trefftz,3,4,0.125,0.004407167434692383,0.0,0.004688262939453125
l2,4,4,0.0625,0.013748645782470703,0.0,0.05962085723876953
svdt,4,4,0.0625,0.013695001602172852,0.009440422058105469,0.027556180953979492
trefftz,4,4,0.0625,0.013100862503051758,0.0,0.01777029037475586
l2,0,5,1.0,0.0020530223846435547,0.0,0.001129150390625
svdt,0,5,1.0,0.0018372535705566406,0.0009882450103759766,0.0013325214385986328
trefftz,0,5,1.0,0.0017857551574707031,0.0,0.0009510517120361328
l2,1,5,0.5,0.0023331642150878906,0.0,0.002029895782470703
svdt,1,5,0.5,0.001982450485229492,0.0011055469512939453,0.0018782615661621094
trefftz,1,5,0.5,0.0019850730895996094,0.0,0.0012819766998291016
l2,2,5,0.25,0.003148317337036133,0.0,0.0058290958404541016
svdt,2,5,0.25,0.003191709518432617,0.0019347667694091797,0.003885030746459961
trefftz,2,5,0.25,0.002579212188720703,0.0,0.002166748046875
l2,3,5,0.125,0.006707906723022461,0.0,0.024248123168945312
svdt,3,5,0.125,0.006493568420410156,0.005484580993652344,0.012883663177490234
trefftz,3,5,0.125,0.0055255889892578125,0.0,0.00636601448059082
l2,4,5,0.0625,0.020560026168823242,0.0,0.13835811614990234
svdt,4,5,0.0625,0.02040243148803711,0.01871180534362793,0.05283069610595703
trefftz,4,5,0.0625,0.017307281494140625,0.0,0.02754497528076172
l2,0,6,1.0,0.0021924972534179688,0.0,0.0012392997741699219
svdt,0,6,1.0,0.0019383430480957031,0.001104116439819336,0.0013823509216308594
trefftz,0,6,1.0,0.0017113685607910156,0.0,0.0010035037994384766
l2,1,6,0.5,0.0028848648071289062,0.0,0.002913236618041992
svdt,1,6,0.5,0.0023355484008789062,0.001279592514038086,0.002321481704711914
trefftz,1,6,0.5,0.0020542144775390625,0.0,0.0014302730560302734
l2,2,6,0.25,0.0038847923278808594,0.0,0.011148452758789062
svdt,2,6,0.25,0.003954887390136719,0.002727985382080078,0.005848884582519531
trefftz,2,6,0.25,0.0029358863830566406,0.0,0.0027573108673095703
l2,3,6,0.125,0.009536504745483398,0.0,0.05306673049926758
svdt,3,6,0.125,0.010048627853393555,0.0067141056060791016,0.020540475845336914
trefftz,3,6,0.125,0.006654024124145508,0.0,0.008883953094482422
l2,4,6,0.0625,0.03267192840576172,0.0,0.2799038887023926
svdt,4,6,0.0625,0.03261852264404297,0.022402048110961914,0.0887303352355957
trefftz,4,6,0.0625,0.021956920623779297,0.0,0.04193282127380371
l2,0,7,1.0,0.0023522377014160156,0.0,0.0013206005096435547
svdt,0,7,1.0,0.0020606517791748047,0.001241445541381836,0.0014753341674804688
trefftz,0,7,1.0,0.0017695426940917969,0.0,0.000995635986328125
l2,1,7,0.5,0.0030443668365478516,0.0,0.0044748783111572266
svdt,1,7,0.5,0.0027604103088378906,0.0016314983367919922,0.0028395652770996094
trefftz,1,7,0.5,0.0020890235900878906,0.0,0.0015671253204345703
l2,2,7,0.25,0.005148172378540039,0.0,0.019725322723388672
svdt,2,7,0.25,0.004811763763427734,0.003482341766357422,0.008260488510131836
trefftz,2,7,0.25,0.0033500194549560547,0.0,0.0033173561096191406
l2,3,7,0.125,0.013344287872314453,0.0,0.10063505172729492
svdt,3,7,0.125,0.013833045959472656,0.010614395141601562,0.03128504753112793
trefftz,3,7,0.125,0.008270025253295898,0.0,0.01143193244934082
l2,4,7,0.0625,0.04823112487792969,0.0,0.5094718933105469
svdt,4,7,0.0625,0.04924941062927246,0.038527488708496094,0.14087986946105957
trefftz,4,7,0.0625,0.027402877807617188,0.0,0.05912637710571289
l2,0,8,1.0,0.002828359603881836,0.0,0.0016086101531982422
svdt,0,8,1.0,0.0023126602172851562,0.0016434192657470703,0.0016455650329589844
trefftz,0,8,1.0,0.002055644989013672,0.0,0.0010297298431396484
l2,1,8,0.5,0.0036873817443847656,0.0,0.006815195083618164
svdt,1,8,0.5,0.003413677215576172,0.0021581649780273438,0.003659486770629883
trefftz,1,8,0.5,0.0025420188903808594,0.0,0.0016760826110839844
l2,2,8,0.25,0.00642085075378418,0.0,0.03282880783081055
svdt,2,8,0.25,0.0065729618072509766,0.00598907470703125,0.01200723648071289
trefftz,2,8,0.25,0.0039784908294677734,0.0,0.00404810905456543
l2,3,8,0.125,0.020368099212646484,0.0,0.16916346549987793
svdt,3,8,0.125,0.020587682723999023,0.020209789276123047,0.04710507392883301
trefftz,3,8,0.125,0.010612726211547852,0.0,0.014757394790649414
l2,4,8,0.0625,0.07455015182495117,0.0,0.8354098796844482
svdt,4,8,0.0625,0.07484769821166992,0.06466484069824219,0.21451735496520996
trefftz,4,8,0.0625,0.041638851165771484,0.0,0.0862126350402832
l2,0,9,1.0,0.0031464099884033203,0.0,0.0019249916076660156
svdt,0,9,1.0,0.0026738643646240234,0.002104520797729492,0.0018477439880371094
trefftz,0,9,1.0,0.0021021366119384766,0.0,0.0010454654693603516
l2,1,9,0.5,0.0041429996490478516,0.0,0.01018381118774414
svdt,1,9,0.5,0.004368305206298828,0.0029392242431640625,0.004837751388549805
trefftz,1,9,0.5,0.00274658203125,0.0,0.0018107891082763672
l2,2,9,0.25,0.008819103240966797,0.0,0.05471467971801758
svdt,2,9,0.25,0.009026288986206055,0.008777141571044922,0.017392635345458984
trefftz,2,9,0.25,0.004495382308959961,0.0,0.004885673522949219
l2,3,9,0.125,0.028287887573242188,0.0,0.2733738422393799
svdt,3,9,0.125,0.02869868278503418,0.031104087829589844,0.06898331642150879
trefftz,3,9,0.125,0.01298832893371582,0.0,0.01915431022644043
l2,4,9,0.0625,0.10691356658935547,0.0,1.298628330230713
svdt,4,9,0.0625,0.11118698120117188,0.10373115539550781,0.3303101062774658
trefftz,4,9,0.0625,0.048745155334472656,0.0,0.10923528671264648
l2,0,10,1.0,0.0039577484130859375,0.0,0.002366781234741211
svdt,0,10,1.0,0.003339529037475586,0.002722024917602539,0.002180814743041992
trefftz,0,10,1.0,0.0022735595703125,0.0,0.0010616779327392578
l2,1,10,0.5,0.005424976348876953,0.0,0.01466679573059082
svdt,1,10,0.5,0.005233049392700195,0.003894329071044922,0.006689310073852539
trefftz,1,10,0.5,0.0031080245971679688,0.0,0.001997709274291992
l2,2,10,0.25,0.011103630065917969,0.0,0.08679437637329102
svdt,2,10,0.25,0.011638641357421875,0.010822057723999023,0.02538895606994629
trefftz,2,10,0.25,0.0053670406341552734,0.0,0.0058095455169677734
l2,3,10,0.125,0.0395197868347168,0.0,0.40758347511291504
svdt,3,10,0.125,0.039313316345214844,0.03893756866455078,0.10808157920837402
trefftz,3,10,0.125,0.021413564682006836,0.0,0.024692296981811523
l2,4,10,0.0625,0.14961862564086914,0.0,1.9366343021392822
svdt,4,10,0.0625,0.15189695358276367,0.16646456718444824,0.4854624271392822
trefftz,4,10,0.0625,0.06326770782470703,0.0,0.14142298698425293


==> results/lapbar3d12.csv <==
assemble,h,hnr,method,solve,svd,p
0.04837179183959961,1.0,0,l2,0.0021567344665527344,0.0,1
0.002985715866088867,1.0,0,svdt,0.0022368431091308594,0.010924100875854492,1
0.0029947757720947266,1.0,0,trefftz,0.001493692398071289,0.0,1
0.012464761734008789,0.5,1,l2,0.008155107498168945,0.0,1
0.0041310787200927734,0.5,1,svdt,0.003663778305053711,0.002505064010620117,1
0.005476236343383789,0.5,1,trefftz,0.002874612808227539,0.0,1
0.02582526206970215,0.25,2,l2,0.04430222511291504,0.0,1
0.025736093521118164,0.25,2,svdt,0.03334641456604004,0.012476682662963867,1
0.025547504425048828,0.25,2,trefftz,0.05246996879577637,0.0,1
0.11219978332519531,0.125,3,l2,0.30747222900390625,0.0,1
0.1471097469329834,0.125,3,svdt,0.3190267086029053,0.024962425231933594,1
0.19736886024475098,0.125,3,trefftz,0.281665563583374,0.0,1
0.8127329349517822,0.0625,4,l2,7.6960608959198,0.0,1
1.0457897186279297,0.0625,4,svdt,7.910755395889282,0.1249380111694336,1
1.874514102935791,0.0625,4,trefftz,9.437460899353027,0.0,1
0.054990530014038086,1.0,0,l2,0.022975683212280273,0.0,2
0.011333465576171875,1.0,0,svdt,0.029326677322387695,0.00984048843383789,2
0.012694597244262695,1.0,0,trefftz,0.015284538269042969,0.0,2
0.006496906280517578,0.5,1,l2,0.025319576263427734,0.0,2
0.03329110145568848,0.5,1,svdt,0.05487847328186035,0.010809183120727539,2
0.01688385009765625,0.5,1,trefftz,0.028128623962402344,0.0,2
0.056879520416259766,0.25,2,l2,0.13651537895202637,0.0,2
0.054292917251586914,0.25,2,svdt,0.11218476295471191,0.015063762664794922,2
0.16877961158752441,0.25,2,trefftz,0.15685391426086426,0.0,2
0.2807307243347168,0.125,3,l2,1.8434104919433594,0.0,2
0.28458333015441895,0.125,3,svdt,1.744154691696167,0.05164670944213867,2
0.6339118480682373,0.125,3,trefftz,1.3471441268920898,0.0,2
1.7327170372009277,0.0625,4,l2,79.80140089988708,0.0,2
1.758486032485962,0.0625,4,svdt,60.88228893280029,0.33707094192504883,2
4.821506500244141,0.0625,4,trefftz,60.19095420837402,0.0,2
0.015219926834106445,1.0,0,l2,0.00545954704284668,0.0,3
0.004590034484863281,1.0,0,svdt,0.03688645362854004,0.0034291744232177734,3
0.019160985946655273,1.0,0,trefftz,0.011422872543334961,0.0,3
0.019603252410888672,0.5,1,l2,0.0877542495727539,0.0,3
0.02098250389099121,0.5,1,svdt,0.04818391799926758,0.029407978057861328,3
0.02781081199645996,0.5,1,trefftz,0.04052138328552246,0.0,3
0.12731552124023438,0.25,2,l2,0.760350227355957,0.0,3
0.08749890327453613,0.25,2,svdt,0.4553360939025879,0.02551889419555664,3
0.14490580558776855,0.25,2,trefftz,0.3284337520599365,0.0,3
0.4793362617492676,0.125,3,l2,9.138038396835327,0.0,3
0.5157163143157959,0.125,3,svdt,5.665322780609131,0.1479480266571045,3
0.9563009738922119,0.125,3,trefftz,5.150290012359619,0.0,3
3.5907561779022217,0.0625,4,l2,555.7271022796631,0.0,3
3.609011173248291,0.0625,4,svdt,301.8859956264496,1.0378835201263428,3
7.313764810562134,0.0625,4,trefftz,293.1204307079315,0.0,3
0.03689074516296387,1.0,0,l2,0.05341196060180664,0.0,4
0.016182422637939453,1.0,0,svdt,0.11359000205993652,0.01150965690612793,4
0.01966118812561035,1.0,0,trefftz,0.006690263748168945,0.0,4
0.03453946113586426,0.5,1,l2,0.181107759475708,0.0,4
0.021899700164794922,0.5,1,svdt,0.11992597579956055,0.014926910400390625,4
0.0678403377532959,0.5,1,trefftz,0.09912586212158203,0.0,4
0.23021888732910156,0.25,2,l2,2.1361804008483887,0.0,4
0.1835176944732666,0.25,2,svdt,1.2103703022003174,0.04712724685668945,4
0.2890918254852295,0.25,2,trefftz,1.120939016342163,0.0,4
1.3128001689910889,0.125,3,l2,35.17206883430481,0.0,4
1.2897698879241943,0.125,3,svdt,17.83743143081665,0.30666017532348633,4
2.3676071166992188,0.125,3,trefftz,14.512627124786377,0.0,4
9.96600866317749,0.0625,4,l2,2693.9222576618195,0.0,4
9.912491798400879,0.0625,4,svdt,1028.9714493751526,2.2534403800964355,4
17.790908098220825,0.0625,4,trefftz,1010.2169408798218,0.0,4
0.05255627632141113,1.0,0,l2,0.06281614303588867,0.0,5
0.026098966598510742,1.0,0,svdt,0.24456357955932617,0.03220987319946289,5
0.028926849365234375,1.0,0,trefftz,0.028508663177490234,0.0,5
0.05310463905334473,0.5,1,l2,0.5337255001068115,0.0,5
0.06445765495300293,0.5,1,svdt,0.29091310501098633,0.024257421493530273,5
0.09112024307250977,0.5,1,trefftz,0.21543312072753906,0.0,5
0.3574841022491455,0.25,2,l2,5.253953218460083,0.0,5
0.34105944633483887,0.25,2,svdt,2.80478835105896,0.14858031272888184,5
0.6266818046569824,0.25,2,trefftz,2.0528929233551025,0.0,5
2.689373254776001,0.125,3,l2,104.18536448478699,0.0,5
2.7608373165130615,0.125,3,svdt,49.557677268981934,0.8772871494293213,5
5.151440858840942,0.125,3,trefftz,33.04653286933899,0.0,5
20.920056343078613,0.0625,4,l2,10959.97596669197,0.0,5
20.859063863754272,0.0625,4,svdt,3011.339967727661,6.9666547775268555,5
32.09907865524292,0.0625,4,trefftz,2894.3943767547607,0.0,5


==> results/lapbar3d16.csv <==
assemble,h,hnr,method,solve,svd,p
0.030976533889770508,1.0,0,l2,0.01222991943359375,0.0,1
0.0050504207611083984,1.0,0,svdt,0.005474090576171875,0.004827260971069336,1
0.02765822410583496,1.0,0,trefftz,0.009485721588134766,0.0,1
0.012973546981811523,0.5,1,l2,0.031458139419555664,0.0,1
0.012703180313110352,0.5,1,svdt,0.007034778594970703,0.010928869247436523,1
0.006524801254272461,0.5,1,trefftz,0.015190362930297852,0.0,1
0.024912118911743164,0.25,2,l2,0.0493922233581543,0.0,1
0.02127671241760254,0.25,2,svdt,0.0638883113861084,0.012735843658447266,1
0.021274328231811523,0.25,2,trefftz,0.047010183334350586,0.0,1
0.10479998588562012,0.125,3,l2,0.30803418159484863,0.0,1
0.08310151100158691,0.125,3,svdt,0.2758059501647949,0.02120494842529297,1
0.1811680793762207,0.125,3,trefftz,0.2610793113708496,0.0,1
0.67134690284729,0.0625,4,l2,6.621985912322998,0.0,1
0.6933495998382568,0.0625,4,svdt,6.65103816986084,0.12025904655456543,1
1.2115325927734375,0.0625,4,trefftz,6.781659364700317,0.0,1
0.00953984260559082,1.0,0,l2,0.0028007030487060547,0.0,2
0.011408090591430664,1.0,0,svdt,0.01612257957458496,0.016937971115112305,2
0.005927324295043945,1.0,0,trefftz,0.0025339126586914062,0.0,2
0.01247715950012207,0.5,1,l2,0.02446746826171875,0.0,2
0.013656377792358398,0.5,1,svdt,0.029860258102416992,0.011739969253540039,2
0.007996559143066406,0.5,1,trefftz,0.020297527313232422,0.0,2
0.0662221908569336,0.25,2,l2,0.13700222969055176,0.0,2
0.033745765686035156,0.25,2,svdt,0.09709596633911133,0.01491093635559082,2
0.06819367408752441,0.25,2,trefftz,0.09342265129089355,0.0,2
0.1632990837097168,0.125,3,l2,1.3648169040679932,0.0,2
0.16408300399780273,0.125,3,svdt,1.3719298839569092,0.050599098205566406,2
0.32109737396240234,0.125,3,trefftz,1.1378967761993408,0.0,2
1.2376139163970947,0.0625,4,l2,61.42043328285217,0.0,2
1.244215488433838,0.0625,4,svdt,47.19306492805481,0.31436991691589355,2
2.5311496257781982,0.0625,4,trefftz,47.50751066207886,0.0,2
0.015525102615356445,1.0,0,l2,0.03411674499511719,0.0,3
0.030889511108398438,1.0,0,svdt,0.06537866592407227,0.011260747909545898,3
0.013719797134399414,1.0,0,trefftz,0.016360044479370117,0.0,3
0.019669055938720703,0.5,1,l2,0.06077694892883301,0.0,3
0.017791748046875,0.5,1,svdt,0.042809486389160156,0.012875080108642578,3
0.026756763458251953,0.5,1,trefftz,0.06779789924621582,0.0,3
0.07424592971801758,0.25,2,l2,0.6904497146606445,0.0,3
0.14609098434448242,0.25,2,svdt,0.40427613258361816,0.0231473445892334,3
0.12650656700134277,0.25,2,trefftz,0.2917780876159668,0.0,3
0.37279605865478516,0.125,3,l2,7.539107322692871,0.0,3
0.37626147270202637,0.125,3,svdt,5.602498292922974,0.1114203929901123,3
0.7125546932220459,0.125,3,trefftz,4.434135675430298,0.0,3
2.807675361633301,0.0625,4,l2,417.9772572517395,0.0,3
3.0326571464538574,0.0625,4,svdt,229.74142861366272,0.8924741744995117,3
5.7723681926727295,0.0625,4,trefftz,226.3342821598053,0.0,3
0.03194284439086914,1.0,0,l2,0.029921770095825195,0.0,4
0.01647353172302246,1.0,0,svdt,0.11398863792419434,0.012351036071777344,4
0.02033066749572754,1.0,0,trefftz,0.02739119529724121,0.0,4
0.029814720153808594,0.5,1,l2,0.16713261604309082,0.0,4
0.03216886520385742,0.5,1,svdt,0.1047203540802002,0.013467550277709961,4
0.07271289825439453,0.5,1,trefftz,0.0905005931854248,0.0,4
0.1493074893951416,0.25,2,l2,1.9151172637939453,0.0,4
0.2062699794769287,0.25,2,svdt,1.1764638423919678,0.048635005950927734,4
0.26581335067749023,0.25,2,trefftz,1.0046391487121582,0.0,4
1.0288276672363281,0.125,3,l2,31.01303195953369,0.0,4
1.0039162635803223,0.125,3,svdt,15.999210834503174,0.2675654888153076,4
1.7035677433013916,0.125,3,trefftz,13.356088399887085,0.0,4
7.524172306060791,0.0625,4,l2,2076.305802345276,0.0,4
8.658920764923096,0.0625,4,svdt,801.5533175468445,2.16170072555542,4
14.807426452636719,0.0625,4,trefftz,794.8085017204285,0.0,4
0.04008626937866211,1.0,0,l2,0.05096006393432617,0.0,5
0.015589237213134766,1.0,0,svdt,0.2323291301727295,0.018433332443237305,5
0.02901601791381836,1.0,0,trefftz,0.029031991958618164,0.0,5
0.10929417610168457,0.5,1,l2,0.45311522483825684,0.0,5
0.12793564796447754,0.5,1,svdt,0.2697415351867676,0.012990713119506836,5
0.07479739189147949,0.5,1,trefftz,0.2249765396118164,0.0,5
0.2888472080230713,0.25,2,l2,5.570146560668945,0.0,5
0.30654335021972656,0.25,2,svdt,3.0585408210754395,0.09845614433288574,5
0.546339750289917,0.25,2,trefftz,2.4485042095184326,0.0,5
2.8761420249938965,0.125,3,l2,94.92961883544922,0.0,5
2.267495632171631,0.125,3,svdt,40.646841049194336,0.6736016273498535,5
3.21817684173584,0.125,3,trefftz,30.259840965270996,0.0,5
15.853005170822144,0.0625,4,l2,8405.15404343605,0.0,5
16.39677882194519,0.0625,4,svdt,2297.056657552719,5.136295795440674,5
23.186156749725342,0.0625,4,trefftz,2206.5324971675873,0.0,5


==> results/lapbar3d4.csv <==
assemble,h,hnr,method,solve,svd,p
0.02017831802368164,1.0,0,l2,0.0013058185577392578,0.0,1
0.0025560855865478516,1.0,0,svdt,0.0013473033905029297,0.002305269241333008,1
0.002663850784301758,1.0,0,trefftz,0.0007719993591308594,0.0,1
0.006144046783447266,0.5,1,l2,0.0024416446685791016,0.0,1
0.005698204040527344,0.5,1,svdt,0.0031516551971435547,0.0022780895233154297,1
0.008872270584106445,0.5,1,trefftz,0.002410888671875,0.0,1
0.032122135162353516,0.25,2,l2,0.02201533317565918,0.0,1
0.032086849212646484,0.25,2,svdt,0.023990392684936523,0.004828453063964844,1
0.0583038330078125,0.25,2,trefftz,0.020690202713012695,0.0,1
0.24306035041809082,0.125,3,l2,0.3789353370666504,0.0,1
0.2428574562072754,0.125,3,svdt,0.393949031829834,0.026139020919799805,1
0.45498061180114746,0.125,3,trefftz,0.3696906566619873,0.0,1
1.9676318168640137,0.0625,4,l2,16.63423180580139,0.0,1
1.972748041152954,0.0625,4,svdt,17.07355523109436,0.20922112464904785,1
3.6948318481445312,0.0625,4,trefftz,17.037978410720825,0.0,1
0.0052607059478759766,1.0,0,l2,0.002199888229370117,0.0,2
0.0031816959381103516,1.0,0,svdt,0.00901937484741211,0.0016336441040039062,2
0.0045816898345947266,1.0,0,trefftz,0.001430511474609375,0.0,2
0.010325193405151367,0.5,1,l2,0.009131193161010742,0.0,2
0.009806156158447266,0.5,1,svdt,0.010766983032226562,0.0030395984649658203,2
0.017656326293945312,0.5,1,trefftz,0.00695490837097168,0.0,2
0.06741690635681152,0.25,2,l2,0.12038087844848633,0.0,2
0.1625669002532959,0.25,2,svdt,0.11603260040283203,0.012273311614990234,2
0.12183976173400879,0.25,2,trefftz,0.09041380882263184,0.0,2
0.5026121139526367,0.125,3,l2,2.5196285247802734,0.0,2
0.5070886611938477,0.125,3,svdt,2.1957056522369385,0.07880425453186035,2
0.962493896484375,0.125,3,trefftz,1.9456958770751953,0.0,2
4.067208290100098,0.0625,4,l2,204.9007306098938,0.0,2
4.0946044921875,0.0625,4,svdt,155.7447214126587,0.5744285583496094,2
8.26677417755127,0.0625,4,trefftz,157.2754807472229,0.0,2
0.006249189376831055,1.0,0,l2,0.005272388458251953,0.0,3
0.0051784515380859375,1.0,0,svdt,0.03690195083618164,0.0041961669921875,3
0.007695913314819336,1.0,0,trefftz,0.003225088119506836,0.0,3
0.02122664451599121,0.5,1,l2,0.04968738555908203,0.0,3
0.02111506462097168,0.5,1,svdt,0.039728403091430664,0.004977703094482422,3
0.0381472110748291,0.5,1,trefftz,0.02187371253967285,0.0,3
0.15599441528320312,0.25,2,l2,0.6491050720214844,0.0,3
0.15529990196228027,0.25,2,svdt,0.5210525989532471,0.026758432388305664,3
0.2882540225982666,0.25,2,trefftz,0.36345338821411133,0.0,3
1.3036079406738281,0.125,3,l2,15.540476083755493,0.0,3
1.259408712387085,0.125,3,svdt,10.62353777885437,0.2275238037109375,3
2.401878833770752,0.125,3,trefftz,8.6969633102417,0.0,3
10.031580448150635,0.0625,4,l2,1556.2965047359467,0.0,3
10.147038459777832,0.0625,4,svdt,830.089987039566,1.7796688079833984,3
19.9458909034729,0.0625,4,trefftz,834.1461284160614,0.0,3
0.011818408966064453,1.0,0,l2,0.012269735336303711,0.0,4
0.010819435119628906,1.0,0,svdt,0.10312938690185547,0.002767801284790039,4
0.016268014907836914,1.0,0,trefftz,0.005680084228515625,0.0,4
0.05559539794921875,0.5,1,l2,0.1686537265777588,0.0,4
0.05562329292297363,0.5,1,svdt,0.14641737937927246,0.009521484375,4
0.0949556827545166,0.5,1,trefftz,0.07066702842712402,0.0,4
0.4358077049255371,0.25,2,l2,2.202690839767456,0.0,4
0.4396510124206543,0.25,2,svdt,1.630643606185913,0.06667566299438477,4
0.7431809902191162,0.25,2,trefftz,1.002840518951416,0.0,4
3.8691070079803467,0.125,3,l2,67.00988340377808,0.0,4
3.8120100498199463,0.125,3,svdt,36.82531547546387,0.5735893249511719,4
6.124986410140991,0.125,3,trefftz,27.4310462474823,0.0,4
28.98083734512329,0.0625,4,l2,8236.373394966125,0.0,4
28.80697774887085,0.0625,4,svdt,3203.605037212372,4.583045482635498,4
51.21845054626465,0.0625,4,trefftz,3087.9714715480804,0.0,4
0.02675771713256836,1.0,0,l2,0.03884720802307129,0.0,5
0.023503780364990234,1.0,0,svdt,0.251314640045166,0.00959634780883789,5
0.027616024017333984,1.0,0,trefftz,0.01184701919555664,0.0,5
0.11972951889038086,0.5,1,l2,0.5472912788391113,0.0,5
0.11990880966186523,0.5,1,svdt,0.4561123847961426,0.029024839401245117,5
0.17019987106323242,0.5,1,trefftz,0.18280696868896484,0.0,5
0.9429163932800293,0.25,2,l2,6.948583364486694,0.0,5
0.935819149017334,0.25,2,svdt,4.371194124221802,0.21994900703430176,5
1.3366379737854004,0.25,2,trefftz,2.1314797401428223,0.0,5
7.600482225418091,0.125,3,l2,243.6693732738495,0.0,5
7.616518497467041,0.125,3,svdt,97.81828999519348,1.733973741531372,5
10.776268720626831,0.125,3,trefftz,72.01490235328674,0.0,5
61.824259519577026,0.0625,4,l2,34323.850080251694,0.0,5
82.16928720474243,0.0625,4,svdt,8953.738458395004,17.76992130279541,5
89.91174364089966,0.0625,4,trefftz,9086.265321016312,0.0,5


==> results/lapbar3d8.csv <==
assemble,h,hnr,method,solve,svd,p
0.03466320037841797,1.0,0,l2,0.0017004013061523438,0.0,1
0.010524511337280273,1.0,0,svdt,0.0018095970153808594,0.015705347061157227,1
0.0026078224182128906,1.0,0,trefftz,0.0010750293731689453,0.0,1
0.012888193130493164,0.5,1,l2,0.002688169479370117,0.0,1
0.004301548004150391,0.5,1,svdt,0.0033712387084960938,0.0023300647735595703,1
0.014657735824584961,0.5,1,trefftz,0.015558242797851562,0.0,1
0.023806333541870117,0.25,2,l2,0.055193185806274414,0.0,1
0.02620983123779297,0.25,2,svdt,0.02985358238220215,0.012734651565551758,1
0.06016707420349121,0.25,2,trefftz,0.027350664138793945,0.0,1
0.18078923225402832,0.125,3,l2,0.3116919994354248,0.0,1
0.14519143104553223,0.125,3,svdt,0.3197922706604004,0.03277707099914551,1
0.2795560359954834,0.125,3,trefftz,0.3046600818634033,0.0,1
1.1067955493927002,0.0625,4,l2,9.379422903060913,0.0,1
1.5094022750854492,0.0625,4,svdt,10.580470561981201,0.16313672065734863,1
2.1416659355163574,0.0625,4,trefftz,10.47089147567749,0.0,1
0.01920938491821289,1.0,0,l2,0.018584489822387695,0.0,2
0.01570272445678711,1.0,0,svdt,0.02474212646484375,0.009990930557250977,2
0.012115716934204102,1.0,0,trefftz,0.02800583839416504,0.0,2
0.01517343521118164,0.5,1,l2,0.017664194107055664,0.0,2
0.020177125930786133,0.5,1,svdt,0.017702102661132812,0.002829313278198242,2
0.02017998695373535,0.5,1,trefftz,0.032303810119628906,0.0,2
0.04841208457946777,0.25,2,l2,0.12184000015258789,0.0,2
0.15128564834594727,0.25,2,svdt,0.09404969215393066,0.010129451751708984,2
0.11974167823791504,0.25,2,trefftz,0.08704519271850586,0.0,2
0.2995004653930664,0.125,3,l2,1.7881577014923096,0.0,2
0.26543426513671875,0.125,3,svdt,1.5541915893554688,0.05125927925109863,2
0.5610299110412598,0.125,3,trefftz,1.4691736698150635,0.0,2
2.205803155899048,0.0625,4,l2,104.18681979179382,0.0,2
2.136744499206543,0.0625,4,svdt,86.08399891853333,0.3878285884857178,2
4.2286365032196045,0.0625,4,trefftz,83.81467366218567,0.0,2
0.008716583251953125,1.0,0,l2,0.004378080368041992,0.0,3
0.0042955875396728516,1.0,0,svdt,0.03551769256591797,0.0033028125762939453,3
0.01575756072998047,1.0,0,trefftz,0.01657247543334961,0.0,3
0.01601886749267578,0.5,1,l2,0.0464320182800293,0.0,3
0.01239776611328125,0.5,1,svdt,0.03830528259277344,0.012444496154785156,3
0.03356361389160156,0.5,1,trefftz,0.02841496467590332,0.0,3
0.08222031593322754,0.25,2,l2,0.6523351669311523,0.0,3
0.090240478515625,0.25,2,svdt,0.3759157657623291,0.028047800064086914,3
0.18476510047912598,0.25,2,trefftz,0.3106682300567627,0.0,3
0.6559484004974365,0.125,3,l2,10.703908681869507,0.0,3
0.7840540409088135,0.125,3,svdt,6.890661954879761,0.14323735237121582,3
1.254079818725586,0.125,3,trefftz,5.882261276245117,0.0,3
5.246019124984741,0.0625,4,l2,795.5876853466034,0.0,3
5.176936864852905,0.0625,4,svdt,415.3250250816345,1.093946933746338,3
10.766981840133667,0.0625,4,trefftz,422.45592617988586,0.0,3
0.010434150695800781,1.0,0,l2,0.019585847854614258,0.0,4
0.007776975631713867,1.0,0,svdt,0.10570430755615234,0.00647425651550293,4
0.020061969757080078,1.0,0,trefftz,0.022147417068481445,0.0,4
0.039557695388793945,0.5,1,l2,0.17416787147521973,0.0,4
0.04188203811645508,0.5,1,svdt,0.1560981273651123,0.015008926391601562,4
0.06156134605407715,0.5,1,trefftz,0.08415532112121582,0.0,4
0.25517940521240234,0.25,2,l2,1.933333158493042,0.0,4
0.23391175270080566,0.25,2,svdt,1.136033296585083,0.058196306228637695,4
0.3996763229370117,0.25,2,trefftz,0.8140137195587158,0.0,4
1.8690495491027832,0.125,3,l2,41.34139633178711,0.0,4
1.9377808570861816,0.125,3,svdt,23.00729012489319,0.35036683082580566,4
3.32255482673645,0.125,3,trefftz,18.28141188621521,0.0,4
14.607564926147461,0.0625,4,l2,4078.0177187919617,0.0,4
14.587979078292847,0.0625,4,svdt,1531.0490267276764,3.1097357273101807,4
26.425372838974,0.0625,4,trefftz,1501.2631475925446,0.0,4
0.020008087158203125,1.0,0,l2,0.06125307083129883,0.0,5
0.01424551010131836,1.0,0,svdt,0.2476646900177002,0.007355213165283203,5
0.028471708297729492,1.0,0,trefftz,0.028278589248657227,0.0,5
0.07066726684570312,0.5,1,l2,0.5473678112030029,0.0,5
0.0611879825592041,0.5,1,svdt,0.33271241188049316,0.047234296798706055,5
0.0950307846069336,0.5,1,trefftz,0.19976210594177246,0.0,5
0.5047934055328369,0.25,2,l2,5.718724250793457,0.0,5
0.542309045791626,0.25,2,svdt,3.0815317630767822,0.14584612846374512,5
0.7585785388946533,0.25,2,trefftz,1.9707348346710205,0.0,5
3.8803136348724365,0.125,3,l2,137.38681411743164,0.0,5
4.044605255126953,0.125,3,svdt,59.34852600097656,1.1421806812286377,5
5.687455177307129,0.125,3,trefftz,41.03981924057007,0.0,5
31.06717324256897,0.0625,4,l2,16630.06200170517,0.0,5
41.557945251464844,0.0625,4,svdt,4416.108115911484,9.02436637878418,5
44.866008043289185,0.0625,4,trefftz,4270.89018702507,0.0,5


==> results/poi3d12.csv <==
h,p,l2error,l2time,l2dofs,l2nze,l2timeinv,svdt2error,svdt2time,svdt2dofs,svdt2nze,svdt2timeinv,hdgerror,hdgtime,hdgdofs,hdgcdofs,hdgnze,hdgtimeinv,cgerror,cgtime,cgdofs,cgcdofs,cgnze,cgtimeinv
1.0,2,0.0014975763809376296,0.003973245620727539,120,4800,0.0011861324310302734,0.001722840600633751,0.3034963607788086,108,3888,0.001436471939086914,0.0015782435939093163,0.003892183303833008,300,108,6264,0.0009906291961669922,0.0027900263926513625,0.003545045852661133,35,9,623,0.0006575584411621094
0.5,2,0.0002420311206442327,0.009570598602294922,960,43200,0.0051119327545166016,0.0002697063789568255,0.012736320495605469,864,34992,0.0047185420989990234,0.0002351623796551916,0.008223772048950195,2256,1008,49248,0.004368305206298828,0.0005251974271293168,0.00734257698059082,189,91,4281,0.0018510818481445312
0.25,2,3.150809525737768e-05,0.15550017356872559,7680,364800,0.08951163291931152,3.5290618051008093e-05,0.16002416610717773,6912,295488,0.11661577224731445,3.040487924721183e-05,0.0953366756439209,17472,8640,390528,0.0785055160522461,6.45648402319846e-05,0.034214019775390625,1241,855,31745,0.015774250030517578
0.125,2,4.0658523183577625e-06,1.1353106498718262,61440,2995200,0.844975471496582,4.5294042844475604e-06,0.9918949604034424,55296,2426112,0.7235672473907471,3.882608377314795e-06,0.6409602165222168,137472,71424,3110400,0.5498921871185303,7.958758128733347e-06,0.20029091835021973,9009,7471,244545,0.16638612747192383
0.0625,2,5.18041883991252e-07,38.542884826660156,491520,24268800,36.58905053138733,5.746440450516807e-07,28.728588819503784,442368,19657728,26.61847162246704,4.912718454325871e-07,16.62798047065735,1090560,580608,24827904,15.817862272262573,9.931993537137504e-07,2.364795207977295,68705,62559,1919873,2.2092976570129395
1.0,3,0.0003705320591977847,0.007260322570800781,240,19200,0.0030989646911621094,0.0004126724035373964,0.14731550216674805,192,12288,0.04026389122009277,0.0002935588026887437,0.005243062973022461,540,180,17400,0.001649618148803711,0.0005573822332280739,0.0041217803955078125,91,35,3127,0.0008306503295898438
0.5,3,2.199153371304692e-05,0.029544591903686523,1920,172800,0.021326303482055664,2.4870729925101302e-05,0.03647875785827637,1536,110592,0.023032665252685547,1.5966627162851287e-05,0.032701730728149414,4080,1680,136800,0.023178815841674805,3.710820898095556e-05,0.010070323944091797,559,341,22903,0.002490997314453125
0.25,3,1.444909695608078e-06,0.5000531673431396,15360,1459200,0.3621692657470703,1.6406873049156235e-06,0.30782246589660645,12288,933888,0.2354297637939453,1.021520988906055e-06,0.18340778350830078,31680,14400,1084800,0.1516866683959961,2.275369077367079e-06,0.06102108955383301,3925,3059,175333,0.04359912872314453
0.125,3,9.252365741311438e-08,4.835397720336914,122880,11980800,4.289720296859741,1.0497998255378203e-07,3.3420298099517822,98304,7667712,2.7773149013519287,6.451390686538309e-08,2.0480504035949707,249600,119040,8640000,1.8056440353393555,1.2919495284900706e-07,0.7571375370025635,29449,25991,1372201,0.6867337226867676
0.0625,3,5.852057015491557e-09,250.93324375152588,983040,97075200,245.47841691970825,6.635526785625344e-09,135.61579298973083,786432,62128128,129.9375445842743,4.052800467523838e-09,65.02318215370178,1981440,967680,68966400,63.10568046569824,7.663264737163685e-09,13.833907127380371,228241,214415,10857937,13.41053056716919
1.0,4,2.5309934252046986e-05,0.08421730995178223,420,58800,0.01806807518005371,3.494080795843737e-05,0.1319737434387207,300,30000,0.038216352462768555,2.383454473995948e-05,0.01974654197692871,870,270,39150,0.0027468204498291016,3.632592415306295e-05,0.0172421932220459,189,79,10021,0.0010783672332763672
0.5,4,8.88496337970748e-07,0.11023783683776855,3360,529200,0.09177708625793457,1.19389659603627e-06,0.07368636131286621,2400,270000,0.04711627960205078,2.2157468409466545e-06,0.03759121894836426,6600,2520,307800,0.029939651489257812,1.7643829870722045e-06,0.034578800201416016,1241,759,75217,0.01398777961730957
0.25,4,2.8690110360283306e-08,1.4716038703918457,26880,4468800,1.266247272491455,3.925455265752215e-08,0.6985344886779785,19200,2280000,0.505631685256958,3.7492569953147675e-08,0.4491558074951172,51360,21600,2440800,0.3987414836883545,4.680923421702324e-08,0.13320612907409668,9009,6703,582817,0.1054525375366211
0.125,4,9.118532004474655e-10,18.76601505279541,215040,36691200,17.42789602279663,1.2528808709309145e-09,9.743388414382935,153600,18720000,8.189173460006714,1.3170525424884962e-09,5.22324275970459,405120,178560,19440000,4.802626848220825,1.2409754911663073e-09,1.6369810104370117,68705,56415,4588609,1.5120680332183838
0.0625,4,2.912060169138109e-11,1214.8543767929077,1720320,297292800,1199.0520451068878,3.966239105289014e-11,468.67372584342957,1228800,151680000,453.1368682384491,4.481571690945835e-11,190.84660005569458,3217920,1451520,155174400,186.2550015449524,3.518139045843527e-11,38.26836371421814,536769,463039,36416641,36.12099814414978
1.0,5,1.7050140458962646e-06,0.0562136173248291,672,150528,0.035921335220336914,2.7032689813777924e-06,0.14228129386901855,432,62208,0.07492876052856445,3.2008295776394116e-05,0.009956121444702148,1302,378,76734,0.0038301944732666016,5.043561875922591e-06,0.006853818893432617,341,141,24797,0.0014965534210205078
0.5,5,2.641107356527662e-08,0.3412773609161377,5376,1354752,0.30458736419677734,4.0119900291074375e-08,0.15754175186157227,3456,559872,0.10024428367614746,3.076379073184461e-07,0.07749533653259277,9912,3528,603288,0.055840253829956055,7.82611760023213e-08,0.044838905334472656,2331,1345,188439,0.023366928100585938
0.25,5,4.4041440710442023e-10,4.262481927871704,43008,11440128,3.9344019889831543,6.486457636840635e-10,1.778365135192871,27648,4727808,1.3387651443481445,9.718835933709008e-08,0.9340214729309082,77280,30240,4783968,0.8222177028656006,1.1030981515920457e-09,0.35857391357421875,17261,11787,1469045,0.32294321060180664
0.125,5,7.15753915114794e-12,62.962923765182495,344064,93929472,59.88180494308472,1.0322592869178613e-11,24.692863941192627,221184,38817792,20.990395069122314,7.367219294066018e-10,10.116897106170654,610176,249984,38102400,9.366297483444214,1.330120652024453e-11,3.414224863052368,132921,98743,11601033,3.1647469997406006


==> results/poivar2d12.csv <==
h,p,error,time,ndof,svdttime1,svdttime2,svdttime3,svdterror1,svdterror2,svdterror3,tndof1,tndof2,tndof3
1.0,3,1.687955713618903,0.04710054397583008,20.0,0.056273698806762695,0.02754807472229004,0.0555875301361084,72.73261792185242,0.9674003075746217,1.324133887533398,8.0,14.0,18.0
0.5,3,0.13315173963693872,0.060623884201049805,80.0,0.04860639572143555,0.06623411178588867,0.04624319076538086,134.21685189545374,0.29889485619765493,0.1298817821700135,32.0,56.0,72.0
0.25,3,0.01791847189487545,0.05246758460998535,320.0,0.03807854652404785,0.04827141761779785,0.030275583267211914,41.718422471296215,0.037301150422156176,0.01868944931996447,128.0,224.0,288.0
0.125,3,0.0013071572243399956,0.1585531234741211,1280.0,0.08363127708435059,0.11473321914672852,0.1088404655456543,15.08299452651246,0.002520946517704854,0.0013637827378641966,512.0,896.0,1152.0
0.0625,3,8.501984368484691e-05,0.24760222434997559,5120.0,0.14811062812805176,0.214890718460083,0.25428032875061035,4.381124380762003,0.0001650545329810519,8.860124709389527e-05,2048.0,3584.0,4608.0
1.0,4,0.873448714988815,0.05451178550720215,30.0,0.04739117622375488,0.06626749038696289,0.039978742599487305,65.8940061267987,1.0551102806012504,1.4242628143430653,10.0,18.0,24.0
0.5,4,0.1450768924690947,0.06876397132873535,120.0,0.03995776176452637,0.03336191177368164,0.03339052200317383,110.9017183083987,0.18967707152537067,0.1919979412075534,40.0,72.0,96.0
0.25,4,0.007152913939116059,0.07604098320007324,480.0,0.056888580322265625,0.055090904235839844,0.07067322731018066,20.85137185831415,0.009169759573735474,0.018790645987416612,160.0,288.0,384.0
0.125,4,0.0002753724692796964,0.15310335159301758,1920.0,0.06340289115905762,0.13479232788085938,0.1122891902923584,2.8156867627751097,0.00034734353770527387,0.0011101522423808997,640.0,1152.0,1536.0
0.0625,4,9.018389922801479e-06,0.34755873680114746,7680.0,0.21595001220703125,0.3372936248779297,0.3263704776763916,0.3534573064799464,1.1176421543291604e-05,6.975572581828857e-05,2560.0,4608.0,6144.0
1.0,5,0.27408290496923027,0.04574465751647949,42.0,0.07003259658813477,0.05893278121948242,0.04447340965270996,990.3018148183536,0.4603386979846918,0.665578584459949,12.0,22.0,30.0
0.5,5,0.02956435790444446,0.02452707290649414,168.0,0.0762796401977539,0.04661393165588379,0.06889033317565918,1293.7860049819424,0.024150862951324535,0.04362991353099195,48.0,88.0,120.0
0.25,5,0.0009312951519776183,0.036054134368896484,672.0,0.06871986389160156,0.07049250602722168,0.11103177070617676,361.79218552902165,0.0007496591795874519,0.001191004277072593,192.0,352.0,480.0
0.125,5,1.5731353787742987e-05,0.18034744262695312,2688.0,0.14202451705932617,0.14429736137390137,0.19522833824157715,48.68952489136635,1.3285155226590371e-05,2.7340556715079322e-05,768.0,1408.0,1920.0
0.0625,5,2.4870198612073105e-07,0.5332291126251221,10752.0,0.30848240852355957,0.4138193130493164,0.535609245300293,6.76982242151273,2.0119653654947274e-07,7.230345516050368e-07,3072.0,5632.0,7680.0
1.0,6,0.3234086467009275,0.05574941635131836,56.0,0.035025835037231445,0.03662705421447754,0.06750869750976562,1971.1576085539223,0.5551721165294327,0.37507152307511293,14.0,26.0,36.0
0.5,6,0.018449292828187826,0.05197334289550781,224.0,0.05261707305908203,0.06153702735900879,0.05175971984863281,1645.9268073666856,0.03919457277431887,0.018249546680519924,56.0,104.0,144.0
0.25,6,0.00019568291533188546,0.08206820487976074,896.0,0.07170343399047852,0.08347344398498535,0.10920524597167969,124.05840080063439,0.0004255765155599465,0.00020834987314676386,224.0,416.0,576.0
0.125,6,1.7832285787398344e-06,0.1877293586730957,3584.0,0.1766819953918457,0.21512699127197266,0.2720146179199219,6.569965282763305,3.921020019783128e-06,2.659165795835075e-06,896.0,1664.0,2304.0
0.0625,6,1.4376168238837357e-08,0.8025810718536377,14336.0,0.5221233367919922,0.5788519382476807,0.66353440284729,0.3443736555345283,3.1170921103809353e-08,3.874778110761807e-08,3584.0,6656.0,9216.0
1.0,7,0.22980491964873073,0.041819095611572266,72.0,0.03966784477233887,0.04358983039855957,0.07642745971679688,1449.1944989898718,0.3593909893621239,0.3867728105289263,16.0,30.0,42.0
0.5,7,0.0032442862305745077,0.048632144927978516,288.0,0.06546163558959961,0.06998252868652344,0.056738853454589844,5394.78816518141,0.007054255722758496,0.005337778074049932,64.0,120.0,168.0
0.25,7,3.0491285622341205e-05,0.0978858470916748,1152.0,0.14945650100708008,0.12012887001037598,0.13708853721618652,457.8150336537318,6.096310291332494e-05,4.2233696941051366e-05,256.0,480.0,672.0
0.125,7,1.3037920970003506e-07,0.30531811714172363,4608.0,0.24510550498962402,0.2854142189025879,0.40036725997924805,30.225530365503477,2.8043657589070777e-07,1.7974342338467702e-07,1024.0,1920.0,2688.0
0.0625,7,5.343319356419915e-10,1.1740124225616455,18432.0,0.7496578693389893,0.8080143928527832,0.9208555221557617,1.9732279429001924,1.116427942552367e-09,7.306325223314974e-10,4096.0,7680.0,10752.0


==> results/qwave1d8.csv <==
error,h,p,svdterror,svdttime,terror,time,ttime
0.22240916576842348,1.0,2,0.360166901209714,0.006482124328613281,0.28322152727632627,0.008981704711914062,0.0061283111572265625
0.034443802510292554,0.5,2,0.05168934496352912,0.0073931217193603516,0.03841356470189837,0.00664973258972168,0.006811380386352539
0.004239154999146664,0.25,2,0.006163468329318366,0.008838891983032227,0.004710783187023537,0.008515357971191406,0.008475065231323242
0.0005235838898128424,0.125,2,0.0007359661533116398,0.015093564987182617,0.00057648184331331,0.017967700958251953,0.015311717987060547
6.47345483644819e-05,0.0625,2,8.888038549138662e-05,0.04077267646789551,7.097777588652036e-05,0.06512308120727539,0.04211711883544922
8.042970106350921e-06,0.03125,2,1.0890185153247757e-05,0.14309167861938477,8.79705134209163e-06,0.3219881057739258,0.1527247428894043
1.0023044977276494e-06,0.015625,2,1.347154321963084e-06,0.7683215141296387,1.09475320302689e-06,2.352715492248535,0.7514944076538086
0.039356391758848,1.0,3,0.09725967186902985,0.017353296279907227,0.053968147407018406,0.0061528682708740234,0.006307363510131836
0.002662473105683414,0.5,3,0.005433220983861079,0.008144140243530273,0.004107422154324146,0.0073282718658447266,0.0069735050201416016
0.00016509143079795107,0.25,3,0.00034835308425548906,0.010362386703491211,0.0002487839879360783,0.01147007942199707,0.008708715438842773
9.680742620597234e-06,0.125,3,2.0351182122937627e-05,0.020570039749145508,1.4919713131901591e-05,0.03225135803222656,0.01699042320251465
5.824056630786282e-07,0.0625,3,1.2159461090084171e-06,0.0644686222076416,9.103746622046729e-07,0.15277791023254395,0.0501096248626709
3.567271199185712e-08,0.03125,3,7.404691662889007e-08,0.27161359786987305,5.6166426966415536e-08,0.9807133674621582,0.20871424674987793
2.2067510221755545e-09,0.015625,3,4.564992968914657e-09,1.4438254833221436,3.4869571005278504e-09,9.316443920135498,1.224405288696289
0.007887107398019974,1.0,4,0.016420925426599106,0.01501774787902832,0.015681918751019593,0.006422996520996094,0.006729602813720703
0.0002704160265164354,0.5,4,0.0005446819729911253,0.009076356887817383,0.0006049919641295116,0.009119510650634766,0.007903337478637695
8.585414651887372e-06,0.25,4,1.858146047509218e-05,0.012778997421264648,1.8763188105795476e-05,0.018553495407104492,0.010646343231201172
2.6201510297372354e-07,0.125,4,5.446488314908038e-07,0.030734539031982422,5.598775513664789e-07,0.06722044944763184,0.020394325256347656
8.155211633663088e-09,0.0625,4,1.6553718418696995e-08,0.11020898818969727,1.7255267030932664e-08,0.3858919143676758,0.0626821517944336
2.5591586612820484e-10,0.03125,4,5.06727192338133e-10,0.45369386672973633,5.378376916958209e-10,2.8417768478393555,0.2847869396209717
8.050957910587265e-12,0.015625,4,1.5618270676498484e-11,2.732698917388916,1.681841420810775e-11,26.983986616134644,1.9139208793640137
0.000701065600142833,1.0,5,0.002031294358082669,0.0221102237701416,0.0024640741147994557,0.006891727447509766,0.009679317474365234
1.8460133775187646e-05,0.5,5,4.6393309881986256e-05,0.010862112045288086,6.075674496898143e-05,0.012593746185302734,0.011374473571777344
2.81935876934362e-07,0.25,5,8.245940115532011e-07,0.021100997924804688,9.942320093866853e-07,0.033583641052246094,0.015177011489868164
4.286557509061933e-09,0.125,5,1.425925136268177e-08,0.05331873893737793,1.580706598129701e-08,0.14272713661193848,0.02918720245361328
6.435709251125232e-11,0.0625,5,2.3071191990597561e-10,0.17937374114990234,2.4903011725245894e-10,0.9176151752471924,0.08807635307312012
1.0341420057838018e-12,0.03125,5,3.828316693579141e-12,0.762089729309082,3.908802064447103e-12,6.6503050327301025,0.44717860221862793
2.2290357765402885e-13,0.015625,5,7.585018695459078e-13,4.908785343170166,9.03408682280115e-14,66.6157476902008,2.9145350456237793


==> results/qwave2d24.csv <==
error,h,p,svdterror,svdttime,terror,time,ttime
0.8931465719227121,1.0,2,0.9670447823132969,0.033991336822509766,0.9938423937592658,0.023075103759765625,0.7194325923919678
0.13928053055867343,0.5,2,0.1432828030594115,0.03258657455444336,0.14451074930178873,0.03131365776062012,0.09167981147766113
0.01892990058272389,0.25,2,0.019611569757728008,0.10746026039123535,0.019606532514144518,0.16495871543884277,0.16014957427978516
0.0023957288815957597,0.125,2,0.002490275765639488,1.480452299118042,0.002481579432459825,4.234134912490845,1.2740073204040527
0.00030065035086782396,0.0625,2,0.00031143652816624094,85.18244695663452,0.00030985137001525193,366.7122766971588,83.60992980003357
0.22192957172613784,1.0,3,0.2357157605332295,0.029466867446899414,0.2595375297136805,0.012441873550415039,0.0343630313873291
0.016320314804008914,0.5,3,0.01750875859919538,0.0818777084350586,0.017820123718421437,0.07725000381469727,0.03278517723083496
0.0011110653343601052,0.25,3,0.0012487332543405618,0.27504754066467285,0.0012468013481981045,0.7498204708099365,0.24075937271118164
6.879784572675229e-05,0.125,3,8.034170858642555e-05,5.252972364425659,7.963009573873083e-05,25.230380535125732,4.327129602432251
4.23404950733202e-06,0.0625,3,5.062987249835283e-06,365.2526841163635,5.004289308651862e-06,2737.0412163734436,355.8111548423767
0.040797291141437333,1.0,4,0.04697077442044304,0.06508874893188477,0.059468377088134544,0.046651601791381836,0.22237062454223633
0.0018380329068310001,0.5,4,0.001838180753064196,0.19356131553649902,0.002260563322149364,0.2651338577270508,0.24885940551757812
7.754405998520264e-05,0.25,4,7.202284966283925e-05,0.7822670936584473,7.999683326968096e-05,2.7349865436553955,0.6731512546539307
2.4482946714280652e-06,0.125,4,2.251365962678582e-06,15.674636840820312,2.529751611299803e-06,116.75889372825623,12.839219570159912
7.46309984765009e-08,0.0625,4,6.780323804847958e-08,1200.218463420868,7.883696122026135e-08,14665.856851577759,1161.6673426628113
0.011132085417318255,1.0,5,0.011151470029455636,0.12051033973693848,0.013327110072842666,0.16890215873718262,8.956103563308716
0.00018789277244096096,0.5,5,0.00017349080441598296,0.2556021213531494,0.00024967753947412045,0.8241205215454102,9.100916862487793
3.5150853410337925e-06,0.25,5,3.0664478952233547e-06,2.7044873237609863,4.3774919334667205e-06,8.489815950393677,11.895588159561157
5.821675221279576e-08,0.125,5,4.951345191233693e-08,142.00888228416443,6.947664343312397e-08,438.6299030780792,49.49067759513855
8.955325120671992e-10,0.0625,5,1.6631318403303527e-09,37749.844415187836,1.053465092013259e-09,64514.22835850716,3172.9410071372986


==> results/wave1d8.csv <==
error,h,p,svdterror,svdttime,terror,time,ttime
0.6337930213765762,1.0,2,0.6303490835918598,0.006242036819458008,0.6303490835918604,0.009072542190551758,0.004689455032348633
0.19054935001359238,0.5,2,0.1962715761370569,0.007490873336791992,0.19627157613705762,0.006937265396118164,0.005270481109619141
0.021957183796565395,0.25,2,0.02278199086301391,0.008520364761352539,0.022781990863013853,0.007908821105957031,0.00579524040222168
0.0026219720900998453,0.125,2,0.0027137878809073094,0.014138460159301758,0.0027137878809074937,0.01665186882019043,0.008882999420166016
0.00032232945648736993,0.0625,2,0.0003333977737526615,0.038025856018066406,0.00033339777375270094,0.06201028823852539,0.022164583206176758
4.00096197763636e-05,0.03125,2,4.139172202769083e-05,0.13899636268615723,4.139172202766404e-05,0.3188633918762207,0.08147406578063965
4.985095908545735e-06,0.015625,2,5.158497766780135e-06,0.757310152053833,5.158497766797562e-06,2.371629238128662,0.5134847164154053
0.613322167411177,1.0,3,0.610778105919135,0.017163515090942383,0.6107781059191375,0.006327390670776367,0.005175352096557617
0.04206137009912936,0.5,3,0.03992884159394597,0.008286237716674805,0.03992884159394046,0.007414340972900391,0.005848407745361328
0.0022286009727413092,0.25,3,0.0022189540781619894,0.010354995727539062,0.0022189540781614083,0.011698246002197266,0.0066547393798828125
0.000125095262665475,0.125,3,0.00012843468185569045,0.02063131332397461,0.00012843468185616593,0.032810211181640625,0.011144876480102539
7.523690549215112e-06,0.0625,3,7.812055928306678e-06,0.06257271766662598,7.812055928248443e-06,0.15509772300720215,0.03176546096801758
4.641080915531507e-07,0.03125,3,4.836306924790856e-07,0.2800612449645996,4.836306924854586e-07,0.9803924560546875,0.14551472663879395
2.8869961194463476e-08,0.015625,3,3.0119499594190876e-08,1.4050285816192627,3.0119499560280766e-08,8.591773271560669,0.9608404636383057
0.07077952938018639,1.0,4,0.07324437664893532,0.015011310577392578,0.07324437664898588,0.006841182708740234,0.005098819732666016
0.006288007398391997,0.5,4,0.006171709532988918,0.008919715881347656,0.006171709532978179,0.009062767028808594,0.005587577819824219
0.000245141171244931,0.25,4,0.0002395603888624851,0.012820005416870117,0.00023956038884997546,0.018024921417236328,0.007182598114013672
7.578125079771537e-06,0.125,4,7.498650868649711e-06,0.0299832820892334,7.498650872203157e-06,0.06696248054504395,0.013858318328857422
2.3380708676675756e-07,0.0625,4,2.3248996110343006e-07,0.10817551612854004,2.3248995919585985e-07,0.3864765167236328,0.04385566711425781
7.281609788636144e-09,0.03125,4,7.258445848225948e-09,0.41463136672973633,7.258446072238103e-09,2.6441104412078857,0.21338844299316406
2.27490119945255e-10,0.015625,4,2.270215863877708e-10,2.821420431137085,2.2702129560918183e-10,49.28260946273804,1.487762689590454
0.06612880578063535,1.0,5,0.06787361381964013,0.020729541778564453,0.06787361381957553,0.007092952728271484,0.005380153656005859
0.0009995778955605896,0.5,5,0.0009952122599061256,0.01044011116027832,0.0009952122598908503,0.011846542358398438,0.00583338737487793
1.9946552070707466e-05,0.25,5,1.9416126175960317e-05,0.016657114028930664,1.9416126165621894e-05,0.02874135971069336,0.00784754753112793
3.5087559876884037e-07,0.125,5,3.4610021305733687e-07,0.04600095748901367,3.4610019112192067e-07,0.1336827278137207,0.016985177993774414
5.654505544087403e-09,0.0625,5,5.607723844679183e-09,0.17082738876342773,5.607742534607163e-09,0.8690736293792725,0.058319091796875
8.903543817516542e-11,0.03125,5,8.858977355084451e-11,0.7460801601409912,8.859083336677033e-11,6.2333478927612305,0.32913994789123535
1.4179130563836207e-12,0.015625,5,1.5011147694098031e-12,4.834452390670776,1.3931876657632127e-12,66.17220497131348,2.464707851409912


==> results/wave2d24.csv <==
error,h,p,svdterror,svdttime,terror,time,ttime
5.38428250315306,1.0,1,5.306010829978298,0.033539772033691406,5.306010829978298,0.015499591827392578,0.9457824230194092
1.9113349461223343,0.5,1,1.9403085206622797,0.05028986930847168,1.94030852066228,0.021813392639160156,0.023173093795776367
0.6563791003832008,0.25,1,0.6724668993165165,0.12743496894836426,0.6724668993165153,0.1677718162536621,0.04546785354614258
0.16364125772939142,0.125,1,0.16814432110433272,0.6066610813140869,0.16814432110433095,0.751910924911499,0.4058113098144531
0.037878281550321344,0.0625,1,0.03900863679286798,15.697744369506836,0.039008636792866175,33.055845737457275,15.658591032028198
3.5602842170646234,1.0,2,3.7866662650313923,0.023088932037353516,3.786666265031397,0.012079715728759766,0.02005743980407715
0.7710507979611907,0.5,2,0.8120889872973431,0.06404590606689453,0.8120889872973287,0.06217622756958008,0.030120372772216797
0.09221357741259999,0.25,2,0.09612013233210945,0.24298405647277832,0.09612013233210875,0.2849743366241455,0.1212923526763916
0.010986427524082408,0.125,2,0.011403708029722407,1.8102245330810547,0.011403708029721725,5.251438856124878,1.534895896911621
0.0013502100228889847,0.0625,2,0.0013992256186727422,102.06076669692993,0.001399225618671442,434.7675085067749,98.90038061141968
1.7728564792462815,1.0,3,1.7986118860946598,0.054326534271240234,1.7986118860946076,0.03212141990661621,0.036435604095458984
0.16814297443997306,0.5,3,0.17243982931210297,0.09787178039550781,0.17243982931191906,0.21259713172912598,0.04142951965332031
0.013838018547555059,0.25,3,0.013933967940566472,0.4014098644256592,0.013933967940599395,1.0506279468536377,0.2671365737915039
0.0008410885607528865,0.125,3,0.0008494489947550361,6.551261901855469,0.0008494489947564785,30.619258165359497,5.252115488052368
5.167863771517929e-05,0.0625,3,5.227355207699636e-05,430.1781919002533,5.2273552073056784e-05,3235.744414329529,418.27264380455017
1.2419199712795843,1.0,4,1.4638267943493415,0.09945392608642578,1.4638267943237895,0.05595755577087402,0.04423189163208008
0.0432198744790164,0.5,4,0.05050684870254313,0.23717904090881348,0.05050684870331884,0.3954317569732666,0.0853276252746582
0.0016824350332701556,0.25,4,0.001724730541654016,0.9606680870056152,0.0017247305418014822,3.6047918796539307,0.6288375854492188
5.6432773346665566e-05,0.125,4,5.548810776019119e-05,19.306907176971436,5.548810767815774e-05,140.9829878807068,15.113515853881836
1.7799815346721715e-06,0.0625,4,1.70936073386123e-06,1413.6869523525238,1.7093607413106787e-06,16325.67671585083,1360.3740921020508
0.3408364004347183,1.0,5,0.3859020969744569,0.18476438522338867,0.38590208737685566,0.09110689163208008,0.07925605773925781
0.008403393265748245,0.5,5,0.009058878761400812,0.40294885635375977,0.00905887880581296,0.9649744033813477,0.17965459823608398
0.0001825997719046203,0.25,5,0.00019373187425926735,2.9823853969573975,0.00019373187504381672,10.217477321624756,1.1422688961029053
3.2642389323853998e-06,0.125,5,3.2076907273768493e-06,165.24784183502197,3.2076909285132367e-06,520.1671285629272,35.53420090675354
5.328177897708998e-08,0.0625,5,5.0573037836191264e-08,51725.595027685165,5.0567522293467164e-08,68895.21600270271,3646.3083322048187

